Unconditionally stable space-time isogeometric discretization for the wave equation in Hamiltonian formulation

We consider a family of conforming space-time discretizations for the wave equation based on a first-order-in-time formulation employing maximal regularity splines. In contrast with second-order-in-time formulations, which require a CFL condition to guarantee stability, the methods we consider here are unconditionally stable without the need for stabilization terms. Along the lines of the work by M. Ferrari and S. Fraschini (2024), we address the stability analysis by studying the properties of the condition number of a family of matrices associated with the time discretization. Numerical tests validate the performance of the method.

==> CnTableBumpFo_p1.csv <==
phyT,c1,c2,c3,c4,c5,c6,c7,c9
0.0202020202020202,0.000106127432079495,0.000841211203592707,0.00277629642125832,0.00655095753000667,0.0124663290364657,0.0213266602525231,0.0326168287598222,0.0653885509726924
0.0404040404040404,0.000173754986783514,0.00140318709619658,0.00460251775897769,0.0104809947716293,0.019550725653016,0.0325760379832942,0.0495821114813589,0.0994665530163293
0.0606060606060606,0.000285385861010345,0.00217607776475859,0.00689372016904233,0.0157506905514107,0.0295517586592736,0.0498659182943743,0.0787498899156153,0.166802548746017
0.0808080808080808,0.000381330021651305,0.00289111613786019,0.00920001359228459,0.0208765050696857,0.0405036189962599,0.0702214662927123,0.112296659579306,0.230078731940908
0.101010101010101,0.000448734660063455,0.00332769832173319,0.0106042801582325,0.0246778475669991,0.0491058671409887,0.085507794428168,0.132591162380492,0.264968432132307
0.121212121212121,0.000545015676117533,0.00397742105289822,0.012954921325409,0.0310666951403063,0.0615143843845338,0.103897462422469,0.159500162449042,0.333021978232822
0.141414141414141,0.000638328548886236,0.00463934951748479,0.0154792495629603,0.037706314855769,0.0724694287245802,0.120874103389091,0.190587190752578,0.394815982935669
0.161616161616162,0.000698482208224771,0.00505543367034877,0.0173657517715438,0.0418036628369088,0.0786915669116115,0.134303423838688,0.213863639147861,0.430444863465448
0.181818181818182,0.000782346475878271,0.00577088745746568,0.0200961006725331,0.0472236100409629,0.0895531649269081,0.156130797812156,0.242408150509823,0.499090052392361
0.202020202020202,0.000867685295267151,0.00651772307428977,0.0228521541070217,0.0523247818933523,0.101953223163317,0.175478614371043,0.270029063675871,5.72355903090153
0.222222222222222,0.000914720397700908,0.00706642408998959,0.0244431739667261,0.0559047344613761,0.110557536382367,0.185495621905929,0.292600414225114,0.596198220891352
0.242424242424242,0.000999701348308069,0.00789140419039579,0.0268042953635148,0.0621584135955748,0.121625467658545,0.204747050163487,0.324848395573193,0.665224552638551
0.262626262626263,0.00108116183895612,0.00873478677223735,0.0289519938252387,0.0688146913183232,0.13169389804061,0.226401456095316,0.352058804062059,0.724239908862722
0.282828282828283,0.00113418244694863,0.00930769463141951,0.030418688755987,0.0730932416703305,0.138642363907624,0.240345882721247,0.371160918969126,0.761973684639291
0.303030303030303,0.00121682890083319,0.0100978395843532,0.032877058745179,0.0786898886088316,0.150984782479637,0.257041449927785,0.404752064146132,0.831151231316584
0.323232323232323,0.00130012611317154,0.0108462181434441,0.0355996616857508,0.0837856675177078,0.163469247569966,0.275412237079866,0.435147712117396,0.888819860845447
0.343434343434343,0.00135352402486077,0.0112907343609256,0.0375426102427523,0.0872079403397799,0.170753640957256,0.290125173241588,0.451749902765446,0.928109834708134
0.363636363636364,0.00144352952643789,0.0119579192200048,0.0402613258251303,0.093275820143542,0.1808374178021,0.311384964746867,0.483012528384582,0.996872651753818
0.383838383838384,0.00153785462077716,0.0126110278994038,0.0427896494656304,0.0998887083127802,0.191588779224655,0.328699694472061,0.516462243304171,1.05358670700911
0.404040404040404,0.00160472285889268,0.0130211792487582,0.0442745000106801,0.104332901050703,0.199984007713868,0.339652138182654,5.74851376372577,1.09427956410789
0.424242424242424,0.00170262844865166,0.0137130221997634,0.0464460763562175,0.110099939244243,0.21255416841418,0.360483236887917,0.562371134324816,5.12085497437275
0.444444444444444,0.00180007917677938,0.0144558495533995,0.0488175249849641,0.115335033254491,0.22362634822307,0.382125882169802,0.595177626289586,1.21855841302891
0.464646464646465,0.00184784255393944,0.0150066203657757,0.0505649572369213,0.118783470241586,0.229846262295685,0.394574589875413,0.616509416340812,1.25972477919085
0.484848484848485,0.00189156530959811,0.015869251057,0.0542686740984879,0.125050494956842,0.24100568820129,0.414054649065507,0.643372852273041,1.32445452735684
0.505050505050505,0.00178899039412861,0.0167433735315545,0.0605476243161907,6.15110077879485,0.255959424756657,5.84346089985139,0.675874806210853,1.37843272348291
0.525252525252525,0.00159621070396043,0.0172763980945376,0.0673670439819798,0.136526132322702,0.269185316723435,0.45840620295186,0.707906709213234,1.43716954931779
0.545454545454545,0.00235532468295241,0.0186923678999324,0.060943542350949,0.147664426821939,0.278960883427652,0.512231684408638,5.53034912361037,4.70971568947838
0.565656565656566,0.00307958534809782,0.0204053764999279,0.0583628598833998,0.159217213828486,0.298370273989594,0.535597352379249,0.824372761026356,1.75375822568047
0.585858585858586,0.003135522707026,0.0208855420215173,0.0617687489436389,0.161309254188442,0.313498492945451,0.503927981809689,0.854353643420961,1.72741178169146
0.606060606060606,0.0027574152952885,0.0204763380204811,0.0638572261624621,0.161974566933571,0.320031467913339,0.500463104018925,0.847450623048091,1.64085330549981
0.626262626262626,0.00248764889304842,0.0201886276273839,0.0643840981178556,0.164511941265706,0.322718463682956,0.517243856093457,0.837025389315072,1.64812812868383
0.646464646464647,0.00254186290545844,0.0205798935089212,0.0670722822060439,0.16746371846412,0.324585457888639,0.532855408097805,0.840217165081407,4.54491065992187
0.666666666666667,0.00281697592251418,0.0218470345046524,0.0766368872926491,0.171103004344834,0.330677533573259,0.555428484560885,0.869224499612628,4.42797328439005
0.686868686868687,0.00295906055479284,0.0227781838003344,0.082410386674632,0.175126301379891,0.337427043962192,0.589670892794518,5.37282725225536,1.93410521289623
0.707070707070707,0.00295564994369285,0.0230427097115843,0.0804704935610687,0.179911819735724,0.34787172464934,0.607055253054179,0.937488470636843,1.94734089925416
0.727272727272727,0.00300755046229884,0.0237394325911782,0.0810178523913446,0.186632324943114,0.363068648248665,0.619875617311752,0.967359027951951,1.98409690903411
0.747474747474748,0.00310814545561183,0.0246358355425158,0.0842066660233783,0.192270109373833,0.372869438078071,0.642384402246089,1.00453385963295,2.03683864868106
0.767676767676768,0.00315534444306279,0.025225353591154,0.0856679595574499,0.196712341743733,0.37829511566367,0.660005808239836,1.02714578403351,4.20763317285081
0.787878787878788,0.0032655252528021,0.0261364734939796,0.0894743797533694,0.202086171309888,0.386823694243657,0.686993461379271,1.05937275650625,4.1621705987235
0.808080808080808,0.00334970747530822,0.0269443052242477,0.0924632492254567,0.207429623731967,0.398403169560323,0.705774524466225,1.09093289079598,2.18182377245179
0.828282828282828,0.0033601621998115,0.0272788145066438,0.0924775816015653,0.211590267263746,0.410526923598544,0.701341479522671,5.18594415293461,2.28408319084565
0.848484848484849,0.00346802414994662,0.0280677606051982,0.0960471708785686,0.217441277158566,0.425810028036056,5.58125582299599,1.10404539122494,2.3964988553882
0.868686868686869,0.00359899876081704,0.0288462437653783,0.0983505069955304,0.225206070398858,0.444029778291101,0.698442866876724,1.11639352974699,3.84842355056389
0.888888888888889,0.00365700062443708,0.0292079658353965,0.0971831637167262,0.232657588734634,0.458714620399733,0.703673717098995,1.15284812684792,3.92635398239792
0.909090909090909,0.00387541643644762,0.0301483403147609,0.097536311061329,0.242448059166573,0.476159387320379,0.732894031551272,1.22606347558739,2.33017768975401
0.929292929292929,0.00428097713242193,0.0313208157982396,0.0946529686055833,0.253357743253348,0.487407971977355,0.797959182107936,1.31304206346816,2.44845070951106
0.94949494949495,0.00467309354354395,0.0321853822035711,0.0902914602733174,0.259674807166498,0.482855920833435,0.883583671639519,1.35149896404255,2.69083943055012
0.96969696969697,0.00481412188774488,0.0329906219240965,0.0915494046573175,0.263849025853995,0.481165309723954,0.933973403677527,4.93622081910974,2.829626253812
0.98989898989899,0.00402174141886924,0.0333021353403886,0.108446089566781,0.263809150364733,0.495326335816338,0.912283892319473,4.93473966432955,3.4366388881193
1.01010101010101,0.00327251468410772,0.0338359876373544,0.125088313343732,6.01660953689547,0.514504548527672,5.3846748929478,1.36997702094408,3.4296041135796
1.03030303030303,0.00329639671769044,0.0347000664275141,0.129296095463229,0.273163574793282,0.528412051293783,0.919204486947958,1.4040543547951,2.90789773079755
1.05050505050505,0.00392309617356235,0.0350124745907809,0.124121099824883,0.276139145885813,0.5339772706338,0.927525117430731,1.42436136405829,2.95215725419205
1.07070707070707,0.00452746765044054,0.0347553317933769,0.12038387381753,0.274777350821501,0.538585383856193,0.915184632826126,1.43711042615812,2.97185859763234
1.09090909090909,0.00492559323316133,0.0348872752123639,0.121747603098599,0.277172648262579,0.551317926217008,0.922016234207521,1.47037075094645,3.25468915149138
1.11111111111111,0.00485096215725722,0.0359567965520668,0.123170873151562,0.284244558343062,0.560672143363927,0.945714877598176,4.78447830168762,3.19766074547023
1.13131313131313,0.00462180831910963,0.0371566889714998,0.120761508202566,0.289950549814394,0.563582171060561,0.951976849638468,4.77143074293133,3.17016697133141
1.15151515151515,0.00461069644903978,0.0381279852587995,0.120956608148378,0.296370271413545,5.7098411267962,0.963527138455324,1.53860205016467,3.1700779733445
1.17171717171717,0.00479886428704779,0.0384786646568032,0.126907869797843,0.303408956451472,0.584037755905221,5.29541093561329,1.56604624988624,3.22949785059587
1.19191919191919,0.00495999873729014,0.0385537449916368,0.133300859885329,0.308756285446651,0.589139582500515,5.27625561628324,1.58315253550518,3.26204060150482
1.21212121212121,0.00505123116261341,0.0392995715922377,0.136248937270426,0.314041675416363,0.601014369544465,1.02825347357225,1.61156295232823,2.96498939149274
1.23232323232323,0.00508523558455787,0.0403120818768265,0.135937184171027,0.317774681101785,0.617191457068413,1.05493520940435,1.63762872809017,2.90712994098379
1.25252525252525,0.00513040662599984,0.0409066246399121,6.14618301532502,5.96137093257142,0.625576177236424,1.06756058161767,4.62432227491182,2.86952082809729
1.27272727272727,0.00519787944682149,0.0417961320277093,0.138880224644673,0.328367276367283,0.635432292548068,1.08507175418375,4.58890294154472,3.46802157656253
1.29292929292929,0.0052641205255437,0.0426624079103591,0.14047906802712,0.334344533585901,0.646251294970427,1.10711584077876,1.72246621835163,3.53271609595405
1.31313131313131,0.00535416747722595,0.0430632521507595,0.143691134552705,0.338725471619064,0.652955936987867,1.1157237619747,1.74297281890538,2.70985970304367
1.33333333333333,0.00549284725732235,0.0435924112546039,0.148498716192091,0.344884046702294,0.663759963917709,1.12750515736229,1.7794660587762,2.65432409715644
1.35353535353535,0.00551690965938745,0.0445096216346337,0.149043677769712,0.349277562377841,5.60630292594707,5.13259430888782,1.80783648098598,2.57948325194826
1.37373737373737,0.00552841141137206,0.0450460620982471,0.149773145626791,0.353005148068571,5.59960830845247,1.16640984119065,1.82432474773594,2.5407762059826
1.39393939393939,0.00568606868803911,0.0455462126859407,0.153127499079553,0.359656556988201,0.694419570404601,1.18833439221593,1.85367481677312,3.80486055403808
1.41414141414141,0.00581359348849908,0.0461315782309544,0.155808494489169,0.366004731554686,0.706773399744473,1.20711097733099,4.39691903282533,3.87578179735549
1.43434343434343,0.00579281375146801,0.0467643304336671,0.157134307267439,0.370494449709276,0.71399012137987,1.21532086807644,4.37720994813468,2.37332045178056
1.45454545454545,0.00580816101816239,0.0476317441303657,0.160050156845594,0.376411661983995,0.72466418331868,1.23661676431772,1.93275946924007,2.30878278032348
1.47474747474747,0.00591273962169914,0.0484322939110404,0.162593904971852,0.381700019973684,0.734953176792756,1.25719811198891,1.96533470486133,2.24045816977989
1.4949494949495,0.00575313771658936,0.0491153689903854,0.168104737181333,0.386948504234767,0.742629441084674,1.27742512699399,1.98229071301779,4.08004218346923
1.51515151515152,0.00542385965847214,0.0499481090599003,0.178524173144985,5.88876186839946,0.759747840237158,4.97203099438563,2.00749735561584,4.12619649999679
1.53535353535354,0.00569236584666211,0.0510123194154466,0.179598680252459,0.404355626526155,0.773921185593207,4.90948868684033,2.03813174918653,2.11799729310556
1.55555555555556,0.00681459742815815,0.0528347885732425,0.169852436204773,0.418878944331216,5.49442871442231,1.45915875253369,4.17568619745591,1.99794221597073
1.57575757575758,0.00765013085300326,0.0548158784813055,0.169478957762678,0.431435822562453,5.4614778802288,1.4639762208799,4.05954343612552,1.78399186508439
1.5959595959596,0.0078341138408432,0.0558732202173076,6.10478582693784,0.434531479652887,0.854344444349143,1.38330396421993,2.29569729447357,1.65935087730823
1.61616161616162,0.00756232390829747,0.0555145384643261,0.184377247501944,0.430452678659981,0.862488646419977,1.31365237647761,2.27248271793954,4.59953749979891
1.63636363636364,0.00706371353249113,0.054465658618214,0.181103611103808,0.4301237311907,0.855040166850009,1.31985261760422,2.22435785363113,4.52727569745972
1.65656565656566,0.00675864733498632,0.0538531107644491,0.175874160279232,0.433380459061312,0.84639015614412,1.36353512059097,2.2050756859104,1.74717477825153
1.67676767676768,0.00672118883297157,0.0539325547314613,0.174728320883878,0.436434658388195,0.841613744706517,4.87371654012193,2.22159114701198,1.66941853104335
1.6969696969697,0.00689433016396962,0.0549694533174963,0.181715062636718,0.439737154956735,0.845479842238878,4.83142840711343,4.01500952594463,1.5740661493076
1.71717171717172,0.00710763535312864,0.0562567422596674,0.19205000704576,0.441377006683177,0.850345112123773,1.487537609085,3.97606019309646,1.52571648857437
1.73737373737374,0.0072149687038227,0.0570672303643131,0.197635596098307,0.442760394043066,0.85455019813122,1.51031499688305,2.32729830300211,4.78533160351571
1.75757575757576,0.00729818618887065,0.0579033592012463,0.199665048723446,5.83393855168919,5.41614269352869,1.52540095264759,2.35590318099043,1.43440119279459
1.77777777777778,0.00741323857312121,0.0588652880827623,0.203202439648303,0.455284307907014,5.40627805317762,1.54321744150665,2.3885737277382,1.38502347058965
1.7979797979798,0.00750173953345079,0.0595812608832131,0.207396431679847,0.458094183812315,0.879417220498232,1.57099095536752,2.41948609843742,1.36568168605628
1.81818181818182,0.00756288186617166,0.060297760237043,0.209930046298306,0.463521726343657,0.890845505384524,1.59229189055318,2.45051821280171,1.32115335661855
1.83838383838384,0.00753511619675784,0.060647774441726,0.207808684178304,0.471386483260684,0.911761838446777,4.70671589857794,3.82782050326312,1.25579307935372
1.85858585858586,0.00753991930465703,0.0609111613641327,0.206290019090913,0.478025435618836,0.933317262733598,4.74948767428691,3.8549479569187,5.11887023318518
1.87878787878788,0.00780440524708925,0.0620882453158829,0.210212613125114,0.487295302145454,0.960088209738923,1.50581042102417,3.86327999623178,1.07680226006849
1.8989898989899,0.00817481528816921,0.0633903016481698,0.210117432007939,0.500287107871081,0.990497098183772,1.49690226868173,2.45195973382193,1.05629494196522
1.91919191919192,0.00845221088626413,0.0641506845792423,6.07886233853422,0.512529649322022,1.00683608643412,1.53778670509951,2.54801595427649,1.10667774912191
1.93939393939394,0.00887454116252218,0.0652937794034183,0.198183531078242,0.524881173973793,1.00919532881725,1.64831100368503,2.67823976499506,1.06347405951253
1.95959595959596,0.00937988352824193,0.0662964565485589,0.190299916500886,0.533317630894873,5.28744142816497,1.78925318741863,2.750244113366,5.35550175804223
1.97979797979798,0.00914784319891804,0.0664997459888759,0.194777279652795,0.531378969398801,5.29900603720878,1.84077144012657,3.54400824691883,0.826189450001048
2,0.00806823075688978,0.066925791348754,0.217658560366298,0.530443964868204,0.999622763942164,1.82027790748831,3.54329405407251,0.710359862166352


==> CnTableBumpFo_p2.csv <==
phyT,c1,c2,c3,c4,c5,c6,c7,c9
0.0202020202020202,5.28670476440674e-06,4.48342607155539e-05,0.000156268338822318,0.000354480598725004,0.000690570247674493,0.0011701195185867,0.00183947857006228,0.00374443380105804
0.0404040404040404,4.52477839263388e-06,4.01381418226876e-05,0.000145253364454923,0.000348083913709996,0.000723482426735089,0.00134794690114348,0.00232545649189417,0.00607824002525903
0.0606060606060606,2.24745817156702e-06,1.74608829732747e-05,6.3606828055951e-05,0.000176377679020678,0.000401680900570245,0.000810376689894698,0.00154778297479918,0.00474779649792034
0.0808080808080808,6.21111376641892e-06,4.82135658455007e-05,0.00015527998938332,0.000346582536885576,0.000616732551533161,0.000915213958973066,0.00118397624795707,0.000840572814450713
0.101010101010101,4.17796141727322e-06,3.42370394168512e-05,0.000125950535018293,0.000336412784662787,0.000759700901141747,0.00151937130663071,0.00287059791587208,0.0086288774618728
0.121212121212121,3.7057765824855e-06,3.23052462587459e-05,0.000121461178382187,0.000330947536857307,0.000757402669036011,0.0015674519839326,0.00298035560932952,0.00932758187731553
0.141414141414141,6.63342454609861e-06,5.11205050632846e-05,0.000160372735220848,0.000332491990174211,0.000530334373565644,0.000651836018841223,0.000507037498836738,0.00205378760337123
0.161616161616162,3.19362196288253e-06,2.87078520235795e-05,0.000113245814737262,0.000323798273558773,0.000777217754005743,0.00167307074969747,0.00335146831011168,0.0110917810452382
0.181818181818182,5.08023806933267e-06,4.32855873022664e-05,0.000165736787713699,0.000459108080892667,0.00106724196448571,0.0022382296742034,0.004294567670751,0.0136195983653309
0.202020202020202,6.75573386166306e-06,5.08183244140037e-05,0.00015281959429192,0.00030395162498098,0.000417961990558879,0.00034304143231112,0.000234171668305749,0.00510876618225797
0.222222222222222,2.1130656802093e-06,2.05261913062138e-05,9.31026230897025e-05,0.000302529870850776,0.000791684854310803,0.00181961256461594,0.00381064345834314,0.0134864787664357
0.242424242424242,6.07354509307712e-06,5.31201009652815e-05,0.000203849441469117,0.000565275003240551,0.00133559864801763,0.00281886889767097,0.0054925728939037,0.0176550911678475
0.262626262626263,6.88661490588771e-06,5.03566470357319e-05,0.000147876648553869,0.000256294753146591,0.00027643197520294,1.84893942597464e-05,0.00106234492585378,0.00834169738053792
0.282828282828283,1.17756930739787e-06,1.39569713268894e-05,7.69589242071156e-05,0.000274284365306965,0.000791988423817447,0.00196466800205042,0.00425136630249723,0.0158499613181495
0.303030303030303,6.72792162959013e-06,5.94065363593854e-05,0.000230846838570109,0.000657104995044122,0.00156531928959303,0.0033282659449867,0.00657641199978942,0.02144949040051
0.323232323232323,6.6036573764805e-06,4.74167599152642e-05,0.000128340173580543,0.000197999622590705,0.000105546227300302,0.000444347833805647,0.00198517363742742,0.0117656903920862
0.343434343434343,6.36926191788234e-08,6.50053620421254e-06,5.72330573158641e-05,0.000246983908316123,0.000795104356065668,0.00208165432913621,0.00468339530847328,0.0182016161818628
0.363636363636364,7.07785748987888e-06,6.3582738662582e-05,0.000250633836940795,0.000728539216418744,0.00175970723173879,0.00378624866959587,0.00755221080574242,0.0250168288043678
0.383838383838384,6.05979930234923e-06,4.21241388346427e-05,0.000103925580669961,0.000122867650065528,9.62015876879718e-05,0.000935372147923941,0.00300701719925778,0.0154096718917138
0.404040404040404,1.10309080580961e-06,1.09926539049177e-06,3.21617797240936e-05,0.000224416158659424,0.000801128421368258,0.00218645820891583,0.00511356155501552,0.0205537226300549
0.424242424242424,7.53884575432906e-06,6.59325498513219e-05,0.000269476968646751,0.000779647269139261,0.00192039679887357,0.00419808968474761,0.00844073374982712,0.0283815500235081
0.444444444444444,5.33671417057846e-06,3.47867410410707e-05,7.51010962870002e-05,2.87398088336666e-05,0.000345681803117642,0.00149106450730518,0.00412757166466982,0.0192764931017229
0.464646464646465,4.75960620360816e-06,5.62996659647652e-06,5.72486284187157e-05,0.000223245921665338,0.000811178989637173,0.00243488621303434,0.00553214075004831,0.0228033141713953
0.484848484848485,1.62349413497243e-05,6.33285066768963e-05,0.000109881361030739,0.000786964350588448,0.00191800322373692,0.00431162004579289,0.00904052708152858,0.0312478870366267
0.505050505050505,2.45970706957976e-05,3.46577212213539e-05,0.000536610079278077,8.90665936248425e-06,0.000217829253362112,0.00147778743509619,0.00471082122515498,0.0223296935347308
0.525252525252525,0.000106522210607363,6.79567559922489e-05,0.00177718808794758,0.000271918553365502,0.0022017469595208,0.000832491774636956,0.00816571565414881,0.0292215899403887
0.545454545454545,9.76790331026489e-05,0.000186680350344748,0.000756620601367608,0.0017493386960572,0.00229936451396506,0.00982198924518785,0.0125831188625471,0.0455611754101426
0.565656565656566,1.14618837370184e-05,6.72329080719791e-06,0.000380179280576876,0.000396369176800304,0.000705504170232185,0.00460893853869926,0.00758094542725796,0.0335627585078635
0.585858585858586,6.29021044442624e-05,0.000142315003305082,8.18514138143378e-05,0.000353846011980519,0.000156662672571972,0.00304499160689009,0.00513055040446642,0.0282313282306008
0.606060606060606,4.28309445673625e-05,0.000159786565073317,0.000723284472144314,0.000998181903329842,0.00310534738177437,0.00309397002942124,0.0102886753152637,0.0322467503101225
0.626262626262626,5.26689719315687e-06,1.36669156935998e-05,0.000146831247161305,0.00046783813981674,0.00141238744565708,0.00355656691933781,0.00838386008117764,0.030518119426588
0.646464646464647,1.80201702296712e-05,6.85801043291967e-05,0.000391246302493098,0.000203535274413968,0.000725214108603017,0.00352860952926992,0.00749127785011061,0.0309510705331282
0.666666666666667,2.2872985029232e-05,0.000119518243172356,0.00101502804921338,0.000601869117808906,0.00199924340461655,0.00517309631693808,0.0105144301832349,0.0436010114720078
0.686868686868687,7.20694461503468e-06,1.13727325200541e-05,0.000322349262087407,0.000766878384359515,0.00209548974221541,0.0036674969337005,0.00941942021770403,0.0376675676332621
0.707070707070707,3.29925733832948e-06,2.11671195500251e-05,0.000120335661200732,7.53426807511559e-05,0.00073568851719652,0.00362457705506336,0.00812122180338415,0.0319480113018918
0.727272727272727,7.26817054941264e-06,6.10225972419998e-05,0.000375090809490719,0.000787840451792476,0.00218747674401065,0.0059502374193221,0.0121375455247523,0.0418153006860544
0.747474747474748,2.19157668162814e-06,3.50816382614222e-05,0.000156104118693962,0.000762699127191624,0.00217073428557013,0.005051260940661,0.0111908232116507,0.0422622965551773
0.767676767676768,7.46909270767093e-06,4.16242954781876e-05,0.000155079998667207,0.000221460774872728,0.00113618799984794,0.00289626261996268,0.00799842808101325,0.0363401872567692
0.787878787878788,8.57496646933242e-06,6.61483032043386e-05,0.000513987423657936,0.000705391912870112,0.00205518668939053,0.00652656541273178,0.0129005060786749,0.0440511952822851
0.808080808080808,7.63660048419545e-07,3.62675196081685e-05,5.32662890568858e-05,0.000963862566352391,0.00258940667946561,0.00570284065503657,0.0126232897966201,0.0467754688991922
0.828282828282828,2.73072014311815e-06,2.3300234035295e-05,0.000106354558532029,0.000135297732484663,0.00105860319234008,0.00340711839643681,0.0086848015581884,0.0405709880768237
0.848484848484849,4.16053896612478e-06,4.46949078498626e-05,0.00029286947674767,0.000792248978056076,0.00234031403057711,0.00571170478301175,0.0123855911303385,0.0489708761059453
0.868686868686869,1.02638135646149e-06,4.73029335721353e-05,0.00015658151077913,0.0010383070683497,0.00279590939472818,0.00639916602956592,0.0138332517264477,0.0489765077944782
0.888888888888889,2.93270288276304e-07,1.74302905933121e-05,6.94580529945199e-05,0.000237202401532854,0.00140027505293894,0.00334766990587676,0.00966422996241434,0.0388410076264238
0.909090909090909,1.21041158436253e-05,1.57222625207787e-06,0.000153029122471615,0.000720454183893104,0.00220811620950556,0.00621439124555956,0.013555819240225,0.0491160632958931
0.929292929292929,1.31826778448918e-06,5.59761565388506e-05,0.000244236947715137,0.00111863989062821,0.00290541286679646,0.00797250199735133,0.016146265798707,0.0594953034431095
0.94949494949495,1.80991309473022e-06,3.32717021143125e-05,0.000262721941106658,0.000366160000192295,0.00116977037896149,0.00591312123573995,0.0111483856661847,0.0520919456642246
0.96969696969697,9.97621250766745e-05,0.000123945378954105,0.00122267010391841,0.00157323460021086,0.00181679540176649,0.0117960181490704,0.0143800000718914,0.0593371442346839
0.98989898989899,0.000147354626232499,6.04443951481848e-05,0.00321259757616787,0.0010567960845953,0.00581437688977982,0.00660829167680932,0.0210953800916238,0.0697635329044251
1.01010101010101,4.78354929822622e-06,6.9562104929588e-05,7.5433616649967e-05,3.10929596158971e-06,0.00170614005373948,0.0023212425279171,0.0124279465833721,0.052220841643501
1.03030303030303,9.69987807788453e-05,4.92426948106583e-05,0.00139590837614167,0.000165620564445579,0.00136266869730395,0.00194432825672397,0.0131178455430723,0.0550432896766467
1.05050505050505,4.79029035751477e-05,0.000164402874119229,0.000822477848554826,0.00180223465339391,0.00306472266673098,0.010253730854451,0.0153905780765836,0.0577902921738638
1.07070707070707,2.0718918965823e-05,8.18288754445007e-06,0.000260571718819824,0.000580471706482122,0.00180621721288121,0.0064212619249655,0.0120682985061513,0.0501111746804819
1.09090909090909,4.16170213588529e-05,8.14601924297165e-05,0.000279068250613107,0.000381083279189842,0.00318302182856334,0.0070083650126995,0.0155257040036312,0.0557524231106004
1.11111111111111,1.03636519122041e-05,0.000134676433292347,4.22013114429465e-05,0.0012981731929117,0.00324185251731346,0.00707600314273471,0.0185678205251407,0.0668761902451789
1.13131313131313,1.36382902238275e-05,6.56958043698808e-06,2.79524061589376e-05,0.000581382050817647,0.00177105243467279,0.00508088141988972,0.0138401445539929,0.0579481822889913
1.15151515151515,2.27722708174838e-05,7.53414735219504e-05,0.000837679551896953,0.000902889092648462,0.00243980401462052,0.0077391115560439,0.0137687158330919,0.0607190889984635
1.17171717171717,9.11441810602653e-06,0.000142217369753395,0.000282734422258235,0.00101484439534483,0.00411784860810815,0.00936420085244283,0.01888138743856,0.0662538858965112
1.19191919191919,9.88127976331299e-07,2.30234280677033e-05,0.000320004415294228,0.000775527646888152,0.00204574973743199,0.00557554346566969,0.0155249905458804,0.0599594412848514
1.21212121212121,4.09714129290251e-09,1.18597022021882e-05,0.000234557550922609,0.000745463099244059,0.00229433699574066,0.0063099035087113,0.0155823624162128,0.0620284520931338
1.23232323232323,4.32365018809833e-06,9.06826027660956e-05,0.000249323145835145,0.00126706130347864,0.00398223955259702,0.00973622300706734,0.0189581759105639,0.0725698689626106
1.25252525252525,2.21331613836639e-06,1.05852009039641e-05,0.000113077155751373,0.000759597588634975,0.00271233783560951,0.00730887016696994,0.0162949492609941,0.0653884000049696
1.27272727272727,2.22208556355241e-06,1.48927924028541e-05,0.000189128360954527,0.000721506163321006,0.00233138076970807,0.00643971344028205,0.0161819367415674,0.0639354815830928
1.29292929292929,9.01129093922037e-06,6.90087999909439e-05,0.000489123528692126,0.00143431334293487,0.00370263433594142,0.00879761892248987,0.0204084942725031,0.0733478909398197
1.31313131313131,6.28261644752826e-06,4.80015156023583e-05,6.94989788740941e-05,0.000798090774938087,0.00331218425050483,0.00856497159974978,0.0176936648373858,0.0696403979050042
1.33333333333333,7.01230617394799e-06,5.24468725733307e-05,0.0004922577329598,0.000831924160558772,0.00231406340724005,0.00700275101599557,0.0161618567172027,0.0683882593819207
1.35353535353535,3.82853820246609e-06,0.00010226535059954,0.000146093893876875,0.00131908600123465,0.00381981170186307,0.0088872993630118,0.0210959586535957,0.0767010056654804
1.37373737373737,6.53808678174883e-06,3.21932274691683e-05,0.000313979798644115,0.00110835609823443,0.00355925056756057,0.00901955727570258,0.0195438437428912,0.074191787789384
1.39393939393939,4.5434084716689e-06,2.01089569822344e-05,0.00013558700790528,0.000686044828664523,0.00255433420840645,0.00739674351549935,0.0169164484872462,0.0695833288247028
1.41414141414141,4.85207904787899e-06,8.95472643143158e-05,0.000321680610781888,0.00143581443634977,0.00374605897583136,0.00947815785484593,0.0209879769859089,0.0798061294049548
1.43434343434343,1.55646636970097e-05,3.91491759028639e-05,0.000276024682841824,0.00118739224151487,0.00393817911727534,0.00923727290947141,0.0213670977028102,0.0798935768111324
1.45454545454545,2.01422568517629e-05,2.97560497219962e-06,0.00024516071276881,0.000796698512860239,0.00264277345297283,0.00810673982503451,0.0175389797562371,0.0718546995814284
1.47474747474747,2.05279523315394e-05,5.29991358000359e-05,7.72627886032051e-05,0.00126955716136434,0.00375147565072276,0.00928517198246803,0.02142545307522,0.0816252837241899
1.4949494949495,4.44799241821059e-05,5.05645446233771e-05,0.000268202131884943,0.00126514543969236,0.00367264270100032,0.00899167592234029,0.0217346526240567,0.0831464863008016
1.51515151515152,8.62272907176109e-05,6.45316863701062e-05,0.00152037340745248,0.000328145326141893,0.00395478990475051,0.00505622552151319,0.0206519682302111,0.0803319936724236
1.53535353535354,4.96064456876333e-05,5.64463325281039e-05,0.00149704595998656,0.00131401847801804,0.00531861472298445,0.00951215966591112,0.0255613661442489,0.0952631139869848
1.55555555555556,0.000159204256506396,0.000301187772275391,0.00120540961260751,0.00314943948242608,0.00512084666250834,0.0185583296342333,0.0298925458979942,0.112397857892905
1.57575757575758,6.86471847788361e-06,5.3811378923907e-05,0.000500728095006231,0.000886693046153075,0.0023297750233704,0.0111645739192235,0.0214435583668005,0.088789306258573
1.5959595959596,9.62365448846647e-05,0.000181306241318957,6.88189636233183e-05,0.000621272977721743,0.00201938814347891,0.012556546263095,0.0217126257309715,0.088436561065519
1.61616161616162,4.07362506277265e-05,0.000191724367103907,0.00130732551395285,0.00155421030163394,0.00534471644043677,0.00850522037644241,0.0227401363512631,0.0843852593571954
1.63636363636364,2.13542267869515e-05,5.92181319241103e-05,0.00061303972493798,0.000825889700227955,0.00366188569366926,0.00622359777235149,0.0185967742579525,0.0777774118934911
1.65656565656566,3.52528480122016e-05,8.63774624875191e-05,0.00113943915344827,0.00170823926241559,0.00431855013727198,0.0108713067791784,0.0240468992465406,0.087369256590148
1.67676767676768,1.41198657664376e-05,0.000117873347358355,0.000881258005529517,0.00152034843083593,0.00444594700997736,0.0128405848110402,0.0261030037054697,0.0981843612619373
1.6969696969697,4.93989004107798e-06,2.56469145102356e-05,0.000686309693679776,0.000609878306536693,0.00272195376535111,0.0100314019121663,0.0216467248404499,0.0867720659829542
1.71717171717172,5.9024314946754e-06,7.20541058513158e-06,0.000104478799123564,0.00143812121513154,0.0044110452298991,0.00919917661079972,0.0226277905030763,0.092811724661918
1.73737373737374,6.3933256018861e-06,8.83905864815515e-05,0.000387655912547469,0.00183352911249868,0.00517855439178661,0.0119908781587387,0.02646128209401,0.0988751274044866
1.75757575757576,4.58167404519122e-06,6.29399672491537e-06,0.000158472155025,0.000943854319210402,0.0034099560421077,0.00963607445752207,0.0223955155396522,0.0887190819025072
1.77777777777778,6.14224081274539e-06,5.17705828803616e-05,0.00069650847875935,0.00099613734168269,0.00345550514275939,0.012080423767704,0.0251937928913779,0.0903557557692565
1.7979797979798,1.78859588356728e-06,7.33650086834903e-05,0.000172363810990284,0.0019598975669195,0.00542272593915127,0.0122997255349142,0.0274327174816587,0.101551133082149
1.81818181818182,5.57260995426301e-06,6.55672209848301e-06,5.36628967149344e-05,0.00113194590244592,0.00387365201899903,0.00958391820278681,0.0229350097479042,0.0961589390841808
1.83838383838384,1.29779725848156e-05,7.07403270898688e-05,0.000891047093566577,0.000968414196319434,0.00374610772348921,0.0103513072165518,0.0233939841323645,0.101226456690092
1.85858585858586,1.07384830905222e-05,3.74118855352989e-05,6.0783018076549e-06,0.00194651213760616,0.00524287210942156,0.0132937329663307,0.0282002700979855,0.104710586382403
1.87878787878788,9.09463249587628e-06,4.40842978994826e-05,0.000369542037120141,0.00125100923771936,0.00440901476305233,0.00959507872708976,0.0242577961962088,0.0916263271352484
1.8989898989899,7.31364605344176e-06,2.51043638188619e-06,0.000248617077823976,0.00116259778390571,0.00412047658237524,0.0103166275530362,0.0251976330546093,0.0928289730157752
1.91919191919192,2.07289145941481e-05,3.27081013860031e-05,0.000434014926701032,0.00172071206065083,0.00504809896314784,0.0140923725468529,0.030217713917202,0.110395112018216
1.93939393939394,3.19829153405671e-06,1.88306990671627e-05,3.83169274069672e-05,0.00147720860191702,0.00411547633589882,0.0141581616260439,0.0280828497428138,0.116623673084501
1.95959595959596,0.000103421137949145,0.000121802143401073,0.00129001132912876,0.00216314610218449,0.00363762184095995,0.0182685168044094,0.0275495518293321,0.117200222327571
1.97979797979798,8.5720312132942e-06,0.00014114911886498,0.00105542230842981,0.00230903205249833,0.00642481367063885,0.0168029999501638,0.0326472079900646,0.12186480388808
2,0.000159009275635613,3.32563323586221e-05,0.00338103107109178,0.00142853635179785,0.00764565203529277,0.0117769100380278,0.0335154903450539,0.121505558706431


==> CnTableBumpFo_p3.csv <==
phyT,c1,c2,c3,c4,c5,c6,c7,c9
0.0202020202020202,2.47042448719981e-08,1.89084026214204e-07,1.61978285784237e-06,5.02359900300675e-06,1.44229773004767e-05,3.6249804567845e-05,7.18438004426725e-05,0.000232052559808515
0.0404040404040404,2.20224845026706e-08,1.28824372502834e-07,1.15427029523385e-06,3.7042733223025e-06,1.0884891881946e-05,2.70859967204107e-05,5.62987475385968e-05,0.000190457419390277
0.0606060606060606,3.57610769885497e-08,6.67602164661218e-08,3.93551079613808e-07,2.36353237648146e-06,7.51569762941218e-06,1.8360266170192e-05,3.83990835111092e-05,0.00011624964892909
0.0808080808080808,2.60749253300219e-08,2.15152129889873e-07,1.66682752744673e-06,7.1307725699743e-06,2.28020807859775e-05,6.00752915629332e-05,0.000135802604225521,0.00054294983028802
0.101010101010101,1.19933574183051e-08,1.74590956136811e-07,2.98854539559912e-07,2.656330599482e-06,6.49191421553397e-06,1.47316677763243e-05,2.969196380187e-05,5.1981342980234e-05
0.121212121212121,4.69671905811708e-08,6.62417662944392e-08,2.29988613675847e-06,4.73219634886113e-06,1.48119549550074e-05,3.83012772402491e-05,6.45251926227886e-05,0.000170136391625775
0.141414141414141,3.70006523198185e-08,1.70106946306703e-08,2.81287077008585e-06,7.53455371355072e-06,2.27987190069001e-05,6.41393153362202e-05,0.000137524732201744,0.000590986633516088
0.161616161616162,1.81726758086143e-08,2.38256561146954e-08,3.15469370848476e-07,1.75197805041272e-07,1.80952426287462e-06,6.897309331233e-06,2.44778284756997e-05,0.00018308095717301
0.181818181818182,6.44165956131815e-08,2.46628473199451e-09,3.49383211051268e-06,6.81792930046221e-06,1.65689628990329e-05,3.91586941317357e-05,8.05951163048158e-05,0.000190955977298124
0.202020202020202,5.35467847839755e-08,5.64006064074363e-10,3.29055899950248e-06,6.8537308166583e-06,1.80875354702792e-05,4.98999968987501e-05,0.000130392061707396,0.000582033602121612
0.222222222222222,9.20279852323347e-09,1.34621486125308e-07,1.42907583544627e-07,2.66698014028677e-06,1.0752841511974e-05,3.07360163978032e-05,7.80578616756955e-05,0.00041831119818303
0.242424242424242,9.53063761244266e-09,2.50032787321719e-07,1.68653422916165e-06,6.16333845471218e-06,1.80123326721238e-05,4.09352374328709e-05,7.80816418650687e-05,0.000140209599925778
0.262626262626263,1.2970930995948e-09,1.64557940995902e-07,5.95165006611609e-07,3.56937412648861e-06,1.41994513364607e-05,4.19251943060139e-05,0.000101554289253514,0.000526355274690804
0.282828282828283,1.13471623208738e-08,1.0213832796202e-07,1.54883932168559e-06,5.73914265178388e-06,1.75911340916102e-05,4.85839698003421e-05,0.000128739580746773,0.000630658546268092
0.303030303030303,1.87008910579323e-08,1.46035452508464e-07,2.00488178592195e-06,6.02641368319112e-06,1.51175811557991e-05,3.14735463762261e-05,5.83502519324597e-05,3.29833414940417e-05
0.323232323232323,2.99753817323278e-08,6.40938606633057e-08,1.39914304742028e-06,1.85037701982971e-06,5.4955178807603e-06,2.12091816700344e-05,6.62572820917112e-05,0.000432847940052383
0.343434343434343,1.39099856077962e-08,2.36309027235038e-07,9.2702632836783e-07,7.12742749153783e-06,2.43122950820407e-05,6.60508838095097e-05,0.000167175218179771,0.000810736002832435
0.363636363636364,3.50806557136707e-08,4.92147487207717e-08,1.65727674361626e-06,4.25297439604622e-06,1.10011912615171e-05,2.05072925627547e-05,2.13273694429361e-05,0.00013056124524654
0.383838383838384,5.90350124340944e-08,2.28378654876238e-07,1.52073859727153e-07,1.45691877492804e-06,1.20380824419897e-07,6.1692987702866e-06,2.76033134740672e-05,0.000326518723815283
0.404040404040404,3.36472685269484e-08,1.57989323623653e-07,2.28249596168073e-06,8.12289952978329e-06,2.77301543889497e-05,7.78708915418758e-05,0.000192271892777374,0.000938043869812333
0.424242424242424,2.58856288848364e-07,4.00845337367173e-07,3.87720295494387e-07,4.28521192974429e-07,6.08819013558914e-06,6.04803419401723e-06,1.51811149287084e-05,0.000326218378649656
0.444444444444444,2.58471511749292e-07,4.38639455868639e-07,5.3223189224183e-06,5.50131347432092e-06,1.04812849010816e-05,3.04499408176895e-05,1.22473784136545e-06,0.000280206611613654
0.464646464646465,7.8610762455078e-07,9.14463930357101e-07,4.85598487065531e-06,3.47427913105491e-08,3.27224480234367e-05,4.32249915596206e-05,0.000226101906900103,0.00107535186597751
0.484848484848485,7.1460001771495e-06,4.30427940312228e-06,0.000116557198346579,3.69526261434494e-05,8.55512779409651e-05,0.000280499875265683,0.000167817399582715,0.000626723333915669
0.505050505050505,2.53842597797149e-05,6.00381014237428e-07,0.000458149527407858,1.18545770400047e-06,0.000405447404128401,1.39776521916879e-05,0.000710799615320834,0.00118693361105549
0.525252525252525,4.74985695657626e-05,2.63371591397998e-05,0.000795323174957563,0.000215086403609899,0.000603959637027973,0.00153947539303267,0.000960378791336147,0.00199050508387622
0.545454545454545,4.28760850261778e-05,4.91737899035449e-05,0.000552242811029835,0.00036849245174464,8.93511513502254e-05,0.00207867184754629,0.000710506288486901,0.00343358411343075
0.565656565656566,3.00826427286349e-05,5.17121642529261e-05,0.000198627724159905,0.000297377115906938,0.000323552625936419,0.00058161612865415,0.00104375563652948,0.000996020873283099
0.585858585858586,1.41909650501759e-05,3.35017507930857e-05,6.81000561284506e-05,0.00010359407227889,0.000328965878395593,0.000385356568064127,0.00039701076960974,0.000105118656862968
0.606060606060606,5.86341264541268e-07,4.04004180776241e-06,7.37164489938991e-05,3.53290206523971e-05,1.8712821151956e-05,0.000245653332942797,0.000395820837952365,0.00110168043494263
0.626262626262626,4.57932328579158e-06,1.17769323784156e-05,4.21327500745861e-05,3.26169351288624e-05,0.000132368219605716,0.000216615802679954,1.58633737072922e-05,0.000904856218672201
0.646464646464647,8.45656619385959e-06,2.66065904295232e-05,0.00024209422069088,3.81864377437813e-05,8.54359380963454e-05,0.000418369478926373,0.000250509970025181,0.000839950922035371
0.666666666666667,7.6394190722251e-06,2.6587084375862e-05,0.000319849364642577,0.000113834428413284,0.000135235266211342,0.000166903303373545,0.00047563339189205,0.000376290659746648
0.686868686868687,5.51770932405438e-06,2.050992675251e-05,0.000284025673111366,0.000122646599465259,0.000212842006845682,0.000355799556233105,0.000149524080244934,0.00088803730039877
0.707070707070707,3.98863536055227e-06,1.56111835154515e-05,0.000233236899093381,0.00011257593281444,0.000242022489943094,0.000584205198071341,0.000316345929715078,0.00136560535366703
0.727272727272727,1.47415954288022e-06,6.05938601738742e-06,9.3271978145959e-05,3.87137544395344e-05,7.85358811090653e-05,0.000416848902936251,0.000506618183777618,0.00074223918051719
0.747474747474748,6.54014270760894e-08,2.54474452003606e-07,5.0124273297536e-06,4.16949792692023e-06,6.74744502537905e-06,3.70481721638505e-05,9.3834455542896e-05,0.000672641540620855
0.767676767676768,1.29423595718325e-06,5.39759647935623e-06,8.30361916825395e-05,4.06607569325423e-05,9.68992745047359e-05,0.000272730385714404,0.00015823334930154,0.00118058340715299
0.787878787878788,1.60988558761677e-06,6.55292390100426e-06,9.52959286941724e-05,3.5233450462524e-05,5.87357765580165e-05,0.00032412542722704,0.000405857680706223,0.00126055892239973
0.808080808080808,1.6605224156252e-06,6.16207796655388e-06,8.31851817726381e-05,3.51719122524408e-05,6.36446615203123e-05,4.23571767447228e-05,0.000117424314533654,0.000795362626827292
0.828282828282828,2.0723189208538e-06,6.91536610930577e-06,8.13112730864152e-05,2.8751476733202e-05,2.48856415898668e-05,5.71502567767723e-05,4.95783087277601e-05,0.000928382851655529
0.848484848484849,8.33728283855528e-07,2.02107353386438e-06,9.57901153020302e-06,3.64247625095349e-06,2.14544282151063e-06,0.000180309126839528,0.000296891561661461,0.00159072512539371
0.868686868686869,4.46360079897623e-07,8.28289393073334e-07,5.82226309431277e-06,1.34485513573479e-05,4.15824650861207e-05,3.21095321480502e-05,0.000200902081848753,0.000985482542575689
0.888888888888889,1.15177372150832e-06,2.44231549584306e-06,4.10460781452571e-06,1.7940190690735e-05,3.69666117463474e-05,7.24565668175359e-06,7.36259450340171e-06,0.000704135605918088
0.909090909090909,1.57931728472782e-07,5.21481358317644e-07,1.88891735453112e-05,1.50054793663923e-05,2.03602068131747e-05,0.000143657539838249,0.000291195957918933,0.00143889860756741
0.929292929292929,1.24217308039576e-06,3.95379705064869e-06,2.04664330238913e-05,1.50942060477277e-05,7.06279957181088e-05,2.03659681496937e-06,0.00027936918874194,0.00137587155951979
0.94949494949495,1.3478230907138e-05,2.07962006260054e-05,0.000116602268874999,0.00013610844460521,9.0259302863327e-05,0.000457870550989892,0.000357972922927718,5.26587845690596e-05
0.96969696969697,4.11737435956905e-05,3.47306896464339e-05,0.000619005340684264,0.000283600388595318,0.000307613775328175,0.00194635271589427,0.000118873627800831,0.0023523948347135
0.98989898989899,6.73164470308407e-05,1.53679887655578e-05,0.00120384994602274,0.000126783209321246,0.00105118651139446,0.000936968197427834,0.00203576006851103,0.00514330260076257
1.01010101010101,4.59869359159537e-05,1.75297222662074e-05,0.000805955557417359,0.000153556113071662,0.000655064985055187,0.00114426515499666,0.000953653027229828,0.000904428699398219
1.03030303030303,2.01935524573038e-05,2.26056923233742e-05,0.000260179472006072,0.000175271170568703,7.43969262787525e-05,0.00109974138695534,7.86446677608077e-05,4.42944983100602e-06
1.05050505050505,6.0564696893195e-06,2.88213398258463e-06,0.000128313948267289,4.79658069809652e-05,0.000145293843503721,0.000533268423005273,0.000405193808234783,0.00149364044131395
1.07070707070707,1.7691721899471e-05,2.88509199961595e-05,0.000114424735427054,0.000172888593005682,0.000154261473225281,0.000526179420015649,0.000687737471765315,0.00213865466469532
1.09090909090909,1.99877797273373e-05,4.38531252844321e-05,7.02269327383792e-05,0.000154646329125097,0.000360889804071896,0.000317188471881585,0.00029126640520083,0.00179763149904133
1.11111111111111,1.329094503566e-05,3.5832034664729e-05,0.000198134577963693,1.96268477787864e-05,0.000283133266833158,0.000923091424551714,9.34106810710489e-05,0.000782098864230862
1.13131313131313,6.50931016954459e-06,2.08038865121551e-05,0.000179075086798375,4.34204386284276e-05,2.03895336752247e-05,0.000349295566712149,0.000517776326174779,0.00115138299136086
1.15151515151515,1.13481543584371e-06,5.17122924770241e-06,7.29412259989903e-05,4.37096666182635e-05,8.39452902470228e-05,0.000136205699633241,0.000101164107644935,0.00160181448677332
1.17171717171717,4.09441525039966e-06,1.36078232999548e-05,0.000133329913388325,5.50309108318103e-05,2.07368693154741e-05,0.000291618959833428,9.27270328235918e-05,0.00240149704754522
1.19191919191919,4.18885484299025e-06,1.5576245420923e-05,0.000178188850182615,8.70691165675286e-05,0.000164806950533114,0.000362573416864631,0.000171352575116468,0.0011774238919271
1.21212121212121,3.29549651167937e-06,1.30309607356272e-05,0.000160807438112975,9.24534071029548e-05,0.00019279561032115,0.000545858577917002,0.000430670695457547,0.000622674607490659
1.23232323232323,1.81186019077018e-06,7.43947894502051e-06,9.47681189695793e-05,5.2893867644066e-05,0.000165094500930163,0.000552557946556287,1.14665326944596e-05,0.00259006831297159
1.25252525252525,2.0876426631844e-07,1.00928318442529e-06,1.06225949685346e-05,7.5761073281555e-07,4.69621995934574e-05,0.000160267754516941,0.000243124692505869,0.00191503941158919
1.27272727272727,1.34201492762998e-06,5.65349556314043e-06,7.10851425904657e-05,4.23123948869453e-05,9.96926954170974e-05,0.000303181248212936,0.000331419874991301,0.000666279892907795
1.29292929292929,1.85000573704741e-06,7.34092101706274e-06,8.91431519223218e-05,4.5946295075705e-05,0.000123387462596769,0.000361207148699805,0.000122396620825693,0.00187389477903865
1.31313131313131,1.04555174873511e-06,3.58761497742943e-06,4.21231443805681e-05,2.69420735556913e-05,1.63668812034334e-05,0.000113294467239289,0.00029734885160615,0.00218623297283438
1.33333333333333,3.13522446671044e-07,1.49566938212331e-06,1.91143395802396e-05,1.21035846851747e-05,2.79181477438328e-05,5.41388235055784e-05,0.000178622015775953,0.00136868961962033
1.35353535353535,2.82025740983016e-06,9.39399943056252e-06,8.95209617870485e-05,2.901523010157e-05,3.27437375591266e-05,2.34552252833531e-05,0.000354294622930462,0.00138224291157185
1.37373737373737,4.68358392335944e-06,1.35660003208748e-05,9.99263640275583e-05,2.06673474806018e-05,0.000100629764774762,0.000435295369513256,0.00019497905454946,0.00198630001771349
1.39393939393939,6.08413033198474e-06,1.55772962611156e-05,7.01990860287327e-05,2.48250209398115e-05,0.000108906521354646,0.000257486187995148,0.000213874366804756,0.00195024605258753
1.41414141414141,9.45961047893462e-06,2.02641789570635e-05,1.97724869114707e-05,7.66550022263113e-05,0.000171985894870774,0.000151600761164189,0.000414880935521111,0.00137041468805865
1.43434343434343,1.0153866882634e-05,1.70359832321054e-05,6.20379263741033e-05,0.000107671529020248,4.52473810163001e-05,0.000419781842199263,8.6374082863161e-05,0.00176276721194979
1.45454545454545,1.13840706930102e-05,1.37907814403704e-05,0.000130903766216717,9.49790663187233e-05,7.62052336100716e-06,0.000441170056630025,0.000403439796656357,0.00231524218861345
1.47474747474747,2.0087626425136e-05,1.37084193956305e-05,0.000318937822531895,0.000111803434138302,0.000209559641389467,0.000825146378321762,0.00036436147679092,0.00149905414439008
1.4949494949495,2.57676903152593e-05,1.32227307680921e-06,0.000467361598670113,3.56173380167135e-06,0.000369741630000808,5.04613689455979e-06,0.000363062088283517,0.000718620635230094
1.51515151515152,2.04888642008072e-05,1.73075912766052e-05,0.000336068624557484,0.000143303212815304,0.000256513843264861,0.00101734019404454,0.000556139661630706,0.00217069253363711
1.53535353535354,4.46539480081221e-06,1.65294960052798e-05,2.90869757146872e-05,0.000110613823692596,0.000197798773819535,0.000511241496880421,0.000853862945839445,0.0035998242214843
1.55555555555556,2.92471525258353e-05,3.1505264329823e-05,0.000429685712667993,0.000266738810217548,9.83184589125052e-05,0.00175540427934173,0.000778276371824482,0.00494087570812352
1.57575757575758,3.7393994216206e-05,6.89579255830353e-05,0.000186226135111323,0.000349623430085044,0.000469086970020349,0.000197191426219129,0.000948200723107195,0.00140881844463231
1.5959595959596,2.09355736403571e-05,5.17630722833839e-05,0.000162103150165738,0.000113662572515105,0.000468511083193679,0.000800196627352978,0.000244691117823992,6.7517128341299e-05
1.61616161616162,3.15422315821934e-07,2.69006040509723e-06,9.73652653026846e-05,6.19336654488212e-05,9.11977310127376e-05,0.000238660162561688,0.000646936091603545,0.00181271608795064
1.63636363636364,1.22709093763884e-05,3.60515878405909e-05,0.000268503126636954,2.32906059485227e-05,0.000156053286124447,0.000848294930199334,0.000811588243036399,0.00308032415146409
1.65656565656566,1.37455166920875e-05,4.64211618984578e-05,0.000514234113336842,0.000147699140974678,6.7711282096844e-05,0.000393913338799123,0.00041172307495696,0.00294161232735002
1.67676767676768,9.99764680964521e-06,3.70705073026167e-05,0.000499111841215871,0.000203956259991811,0.000345599353315684,0.000353460928605998,0.000253340387671663,0.00111691835830774
1.6969696969697,3.17612274447487e-06,1.29065557301633e-05,0.000197040587866404,8.36530508983024e-05,0.000163896722900514,0.000707517687177805,0.000811351192655962,0.00194151262124033
1.71717171717172,5.8663574278861e-07,2.05444595535731e-06,2.84580804016388e-05,1.08873877646687e-05,4.11298619518163e-06,7.25988321670368e-05,0.000210922682310377,0.00209865091190964
1.73737373737374,1.72678275649207e-06,6.97907258939701e-06,0.00010883001486206,5.87289437246064e-05,0.000148779405012345,0.000312164734766918,4.76790978775066e-05,0.00271244550578364
1.75757575757576,2.31670630082559e-07,8.08486275927223e-07,1.39187931557788e-05,2.12337382592409e-05,6.96101907466939e-05,9.24082427054829e-05,0.000387795724256679,0.00278712498183076
1.77777777777778,2.79202917202737e-06,1.13029328061565e-05,0.000175031214703747,8.71359422336404e-05,0.000187365980057752,0.00067591474248696,0.000744232948799439,0.00108442815120902
1.7979797979798,5.66393040574154e-06,2.22823933976324e-05,0.000325745797169708,0.000151916269588881,0.000320197981606318,0.000688632032731951,0.000226388723719495,0.00238924652287653
1.81818181818182,6.650243328854e-06,2.47990646756735e-05,0.000328115614305347,0.000116313938596901,0.000152305049049506,0.000412256211304474,0.000438112705861471,0.00345061988732398
1.83838383838384,4.69595410379497e-06,1.5866255357766e-05,0.000175633962829158,5.58284244430718e-05,5.4673439626618e-05,0.000250753933443093,0.000532840334074969,0.00199730890867089
1.85858585858586,3.08654521996576e-06,9.03701358878628e-06,7.14625423170467e-05,7.07235931940442e-06,5.02075472530727e-05,0.000124967099103035,0.00010258638608529,0.00178159879214324
1.87878787878788,5.15392028721529e-07,5.67158218389707e-07,1.15346046403175e-05,4.68554849471919e-07,2.60106430945983e-05,0.000139668802044302,0.000374927695253935,0.00262933677395338
1.8989898989899,2.93567584186416e-06,7.6080269471035e-06,3.1914225660401e-05,3.03525617673106e-06,2.71315220088386e-05,0.000271018947888058,0.000434152506546548,0.00268899636687969
1.91919191919192,1.00375763851801e-05,2.05019265164808e-05,1.21626999280977e-05,8.47644598220842e-05,0.000177491171513555,2.57184224882329e-05,0.000516497125606863,0.00188478334036365
1.93939393939394,2.09213103468109e-05,3.0996486540591e-05,0.000204131536194474,0.000192565436508474,6.62225499836744e-05,0.000553766453484261,0.000170285643982471,0.00160607955894432
1.95959595959596,2.57296855008526e-05,1.97196969593527e-05,0.000423651610625964,0.000182283625061785,0.00022875680949852,0.00148316366964085,0.000260771587555997,0.00358952559401793
1.97979797979798,4.601405594995e-06,1.32011524440756e-05,0.000151472760526739,0.000104536346233086,0.000262905409626146,0.000726315275259015,0.00102127738069591,0.00456770580192023
2,2.28789282472608e-05,1.52498182171001e-05,0.000424597699686613,0.000128206990330781,0.000415464137811128,0.000936495654690006,0.00110884950855494,0.00428223682702544


==> CnTableBumpFo_p4.csv <==
phyT,c1,c2,c3,c4,c5,c6,c7,c9
0.0202020202020202,5.8392086721426e-09,5.88814406121685e-08,3.90095545643732e-07,1.98194549083652e-06,6.19134369317376e-06,1.60250889895686e-05,3.6177267887183e-05,0.000140904214207926
0.0404040404040404,9.74233935746582e-08,6.52220091268418e-08,1.08434572854144e-06,3.03968815895672e-07,2.88764021039167e-06,5.25546345420125e-06,2.31781078894322e-05,0.000104466961032612
0.0606060606060606,4.72255161643176e-08,1.0283938989275e-07,6.60255690176914e-07,1.50583984148689e-06,2.9973157151808e-06,9.45965772292112e-06,1.59518723916729e-05,6.40441818193782e-05
0.0808080808080808,6.18293238829892e-09,4.24166044510343e-08,4.27302131594809e-07,1.7867986534803e-06,5.9096478101095e-06,1.48108210589748e-05,3.39529884105794e-05,0.000131583487037013
0.101010101010101,1.90152902312946e-08,4.72329688694373e-08,1.75584240313942e-07,3.49449142955649e-08,9.94473446036537e-07,2.14198595882564e-06,3.60325260384542e-06,1.29087560911678e-05
0.121212121212121,1.39269213939031e-08,1.01309558520057e-07,1.49518422531969e-07,1.7928166600456e-06,5.29468688226231e-06,1.34432263416695e-05,3.34517121198807e-05,0.000132418037672055
0.141414141414141,1.62713642559709e-08,9.50751564143815e-08,1.51465947562102e-07,1.2559696537795e-06,4.22523265930508e-06,1.00956826276644e-05,2.5776673535205e-05,9.36711263340717e-05
0.161616161616162,2.15753619414727e-08,4.06754314674629e-08,9.28385866405534e-07,1.13128499856785e-06,2.35203154730357e-06,6.90844516748612e-06,1.42748963841699e-05,5.7312888839478e-05
0.181818181818182,1.32410717945675e-08,1.86685590319868e-08,9.33646154388512e-07,2.12098041241227e-06,5.4993675542292e-06,1.44601038201131e-05,3.49773682784826e-05,0.000141047761212487
0.202020202020202,4.12310319219955e-09,3.50589479669594e-08,1.34814297947372e-07,2.36984952550756e-07,1.44087445863583e-06,3.62130190323384e-06,6.25981711876999e-06,2.15630956783563e-05
0.222222222222222,1.1540077338168e-08,7.50514761449494e-10,9.09679370053595e-07,1.98570523979313e-06,4.30863769806944e-06,1.05378970285397e-05,3.05413012784417e-05,0.00010553100362598
0.242424242424242,3.72891761912797e-09,2.56979129781287e-08,4.74421496310384e-07,1.53966904248293e-06,4.16457275637105e-06,1.04300304261673e-05,2.68585626232998e-05,0.000106519544670558
0.262626262626263,2.76199063620197e-09,1.591467280182e-08,2.78893096172794e-07,8.07906781030709e-07,2.28792486384188e-06,6.05087186589248e-06,1.48010625791173e-05,6.16125484205199e-05
0.282828282828283,4.59715021605689e-09,8.12415752449169e-08,1.14223011049575e-07,1.70208254335336e-06,6.39962921633597e-06,1.67961642489889e-05,3.33966696464127e-05,0.000129712542505711
0.303030303030303,1.6123753887598e-08,7.79684269369696e-08,6.5596970655335e-07,8.25217365552078e-08,2.45123970521455e-06,6.53642211112526e-06,9.08739586980012e-06,4.75280162257619e-05
0.323232323232323,1.47011078865944e-08,7.332610074684e-10,8.98113469594009e-07,1.8612022931741e-06,4.75130095267673e-06,1.27959057540927e-05,3.03211193905355e-05,0.000126547542892208
0.343434343434343,4.20499590703116e-09,6.64875414724264e-08,1.38653365011621e-07,1.5072569196084e-06,5.18936073312659e-06,1.30546344445648e-05,2.86859812727025e-05,0.000103203856981482
0.363636363636364,2.87305068624732e-08,7.00348636861747e-08,9.18972330010703e-07,6.92904395305227e-07,1.62303949657883e-06,5.49581706987823e-06,7.26642907422637e-06,2.64836009590021e-05
0.383838383838384,5.6270849757567e-08,9.30957178013614e-08,1.47217749602024e-06,1.90679227249357e-06,6.83626982933561e-06,1.93200804394777e-05,3.4422168541326e-05,0.000146337322173506
0.404040404040404,1.56911097004553e-07,3.56096169662479e-07,1.53659487389657e-06,1.17241954478153e-07,5.33412349579265e-06,1.2107523965188e-05,1.35359707305049e-05,3.08304047007546e-05
0.424242424242424,4.50200157597891e-07,9.27209975909449e-07,6.45429891088511e-07,5.37568829916957e-06,2.25018207211658e-06,1.28513033281763e-05,1.19705350847266e-05,8.39671838086531e-05
0.444444444444444,1.09112520840782e-06,1.66624421504835e-06,9.29077567418668e-06,1.17942807118521e-05,5.61936135096142e-07,5.32940850197505e-05,2.76761982620499e-06,6.79119491173719e-05
0.464646464646465,3.01003200542382e-06,2.89767678518515e-06,4.15204946406789e-05,2.19123060776205e-05,1.53222752569682e-05,0.000133735200788854,2.00638634027805e-05,0.000145614964301544
0.484848484848485,7.31712708512688e-06,2.97519627778797e-06,0.000125802685697174,2.39913423043525e-05,9.32762157674905e-05,0.000178009063436679,0.000116336125392302,0.000119230419574956
0.505050505050505,1.81344258189942e-05,1.87216924363298e-06,0.000325107818531123,1.66797550087416e-05,0.00027509132410608,0.00012549576177312,0.000467483861721796,0.000905248208575404
0.525252525252525,3.13435133350026e-05,1.80536966176703e-05,0.000519596661411992,0.00014935417863482,0.000374563508357628,0.00107235908503611,0.000493988896842268,0.000626682254663447
0.545454545454545,2.39814950651063e-05,2.55868803158421e-05,0.000326606275713903,0.00019211945984754,0.000102359405704355,0.00111647445924778,0.000177956404223689,0.00105165097878235
0.565656565656566,2.1083037087255e-05,3.34217559192496e-05,0.000179500093919316,0.000203655305298645,0.000154239125950806,0.00056129990942555,0.000661320274141675,0.00115562104893674
0.585858585858586,1.64613300863703e-05,3.46095684187198e-05,6.18152127396243e-06,0.000139445096866364,0.000301279641638619,0.000173463006740981,0.000465652181125042,0.000179732366319546
0.606060606060606,1.19096083515124e-05,3.04230581278375e-05,0.000118430397340052,5.37684631293223e-05,0.000255285644740866,0.000477213903743223,2.15580517055405e-05,0.000735305710047873
0.626262626262626,9.65039315148353e-06,2.85261850441199e-05,0.000212571299848641,1.634840067943e-05,0.000136598060843873,0.000521685838387631,0.000342804218464332,0.00046732234255753
0.646464646464647,6.4153625490837e-06,2.12941684301082e-05,0.000224545866770676,6.10632918943699e-05,1.73086478572337e-05,0.000252942798226297,0.000315490311730171,0.000238584232434391
0.666666666666667,4.00877559392221e-06,1.44714751204589e-05,0.000184671491419319,6.77432413440648e-05,9.16639670176522e-05,5.66040392038225e-05,6.86525759410195e-05,0.000504288154043575
0.686868686868687,2.98013900890126e-06,1.14324067540528e-05,0.000162616209864908,6.93056040608209e-05,0.000127806282550935,0.000286988043808556,0.000162275631504727,0.000157582254965594
0.707070707070707,1.50662284370551e-06,6.03498412954373e-06,9.21837499235911e-05,4.44233960572582e-05,9.70696991835496e-05,0.000284963274460592,0.000222419691846998,0.000258572974687898
0.727272727272727,4.55858731290837e-07,1.82602081871819e-06,2.91048980404218e-05,1.66367122469424e-05,4.04508442506391e-05,0.000100900659292247,6.81767062955529e-05,0.000323592392956984
0.747474747474748,1.49427461831192e-07,6.5799940003608e-07,9.98235161883687e-06,3.22545533215646e-06,6.29353738457183e-06,5.05505011219876e-05,6.18719778844867e-05,3.60256818807692e-05
0.767676767676768,8.43876712938729e-07,3.40951576471848e-06,5.28193541401989e-05,2.71309737778225e-05,6.22833091297181e-05,0.00018073376201011,0.000144796900124478,0.000270750709929324
0.787878787878788,1.13356786937691e-06,4.39038969246575e-06,6.52371329734613e-05,3.29432348182834e-05,7.00803861404253e-05,0.000144039403571217,6.66350242319869e-05,0.000264879951503261
0.808080808080808,1.73293780603156e-06,6.46873277299065e-06,8.93317226973167e-05,3.88199337124639e-05,6.88101613277592e-05,0.000101241554364417,1.15130692073251e-05,4.97224479945151e-05
0.828282828282828,2.49543831526422e-06,8.81359028170881e-06,0.000106986708739987,3.50280053111884e-05,3.60970977343333e-05,1.10533011055125e-05,6.56545569452938e-05,0.000326959037576957
0.848484848484849,2.39914793564999e-06,7.75655302454048e-06,7.52435732433998e-05,1.36628390389193e-05,1.72974586371e-05,0.000103064565115663,7.38576024499338e-05,0.000223082971984034
0.868686868686869,2.81876954200122e-06,8.21974220266419e-06,5.87286778968021e-05,1.63838610756084e-06,4.54258603796998e-05,0.000147086038646993,8.00043406943285e-05,0.000143210242665504
0.888888888888889,4.3346621224627e-06,1.10679148863646e-05,4.46180975917088e-05,1.67075792585902e-05,8.51167651083617e-05,0.00018660935131587,4.53501837204273e-05,0.000360330648806917
0.909090909090909,5.29793453507565e-06,1.13561672328011e-05,3.19484690436411e-06,4.05962016112316e-05,9.3366928757499e-05,8.94469333894143e-05,9.04771343094302e-05,0.000257069160079948
0.929292929292929,7.94483674426694e-06,1.38717138891131e-05,4.94579187022559e-05,7.61627101464324e-05,8.83614610303063e-05,0.000125507300143879,0.000273904257980906,0.000358461615484473
0.94949494949495,1.59213416464077e-05,1.99925248414168e-05,0.000189654606451928,0.000143502711942523,3.08845668861579e-06,0.000710208426764725,0.000324247622178753,0.00111697073935257
0.96969696969697,2.93720615021087e-05,2.16243090882529e-05,0.000461826217536654,0.000176663966922064,0.000281207413254769,0.00122232319844873,0.000215833507300811,0.000247153915271525
0.98989898989899,4.42469435830706e-05,1.03433663660724e-05,0.000786030364659407,8.80634812308045e-05,0.000662366559673444,0.000666491637462574,0.00114149291860643,0.00229864446495753
1.01010101010101,3.48034559938259e-05,9.79647689947072e-06,0.00061575111390999,8.57376664096243e-05,0.000515199902771935,0.000652927296979744,0.000875489173642663,0.00168957490476518
1.03030303030303,2.9670295477624e-05,2.44076193740561e-05,0.00044557243585186,0.000194527559391311,0.00024115097667321,0.0012878677282373,9.70841132657552e-05,0.000508909043799646
1.05050505050505,2.06089476335602e-05,2.83062236738907e-05,0.000197589447409774,0.000187850871932405,6.59945912084448e-05,0.000844335595558299,0.000507633530139717,0.00144957272296309
1.07070707070707,1.26111378895288e-05,2.38472731139971e-05,2.65372827485955e-05,0.000116153454300827,0.000175375292689739,0.000128666928605692,0.000399674188756194,0.000276081486170643
1.09090909090909,8.088029590958e-06,1.93333075904079e-05,5.80059312444842e-05,5.29091811235505e-05,0.000156320445893421,0.000272779100707804,6.17254069870121e-05,0.000581223875676606
1.11111111111111,2.99624527411169e-06,9.08937150234657e-06,6.51974898525642e-05,4.10833844505243e-06,4.17211843566356e-05,0.000224888685171676,0.000159892449221655,0.000370935858801991
1.13131313131313,3.69946493883333e-07,3.47000157940869e-07,1.25283575992396e-05,1.48419408591283e-05,2.77787463782708e-05,3.39178351844716e-05,2.23785713555635e-05,0.000275340639047772
1.15151515151515,1.80219598178155e-06,5.53880984877075e-06,4.09810207306904e-05,3.84373305761798e-06,1.7339006441297e-05,0.000126276634652367,0.000126480425609143,0.000114369080447485
1.17171717171717,2.6138478999016e-06,9.09400604931498e-06,9.30594061763212e-05,3.76674072788408e-05,3.99682688412284e-05,7.85064126507251e-06,0.000102786877319072,0.000225633828053073
1.19191919191919,2.44797758552906e-06,9.08187911319303e-06,0.000108051579642776,5.87004334211549e-05,9.15664501808244e-05,0.000208003302393678,0.000107855439680948,0.000257191797906842
1.21212121212121,2.00509123482462e-06,7.75623085885746e-06,0.000100065763774193,6.15756912529797e-05,0.000114661432230712,0.000352009852883972,0.00025109080771557,0.000278946663519353
1.23232323232323,1.07459827169976e-06,4.30121584626963e-06,5.71412316805464e-05,3.632197457204e-05,7.98793580804036e-05,0.000269584979674997,0.000186747825039912,0.00043427675526031
1.25252525252525,2.10276430490097e-07,7.78580504567916e-07,1.16616878416131e-05,9.11510531631521e-06,9.97400886820071e-06,3.93677838998671e-05,7.71387921152389e-05,7.15739956388198e-05
1.27272727272727,1.40506367296567e-06,5.54049668338719e-06,7.38073281834062e-05,4.74167198647457e-05,9.60699158327749e-05,0.000321764672498115,0.000240501718102415,0.000484411575581767
1.29292929292929,3.08893976308511e-06,1.19711213310003e-05,0.000149940460129283,8.72234697788521e-05,0.000175825358674775,0.000513335383282909,0.000272598913459543,0.000432028224034209
1.31313131313131,4.1768018634869e-06,1.54589981306019e-05,0.00017781766312841,8.99575834405475e-05,0.000151219676493008,0.000316507884966288,4.56621948539127e-05,0.00012545013385612
1.33333333333333,4.67761017119983e-06,1.62123001732351e-05,0.000166281239942334,6.8692031686135e-05,6.70570212970567e-05,1.74423287844228e-05,0.00013212199159307,0.000556031334444151
1.35353535353535,6.38433069255484e-06,2.03357895376399e-05,0.000175664679797016,4.83230792802658e-05,2.46125157170596e-05,0.000338887930030563,0.000252366934800463,0.000316277765384121
1.37373737373737,7.37362661595853e-06,2.09717873946857e-05,0.000134204046567166,2.07162506746239e-06,0.000116242626936991,0.000473694952306536,0.000178763966272477,0.000273001585229138
1.39393939393939,6.57755450372832e-06,1.62893892408089e-05,6.02919111168387e-05,3.54878983120921e-05,0.000123212686937491,0.000263296430478954,5.97784025035963e-06,0.000559006340045132
1.41414141414141,7.13216317826948e-06,1.49052127960125e-05,8.83079081352711e-06,6.15289367583705e-05,0.000111675538615019,3.10377362040815e-05,0.000146260993966862,0.000172420133255802
1.43434343434343,8.52435032228094e-06,1.38316290332341e-05,5.36005677915785e-05,8.10181174344393e-05,6.89934441683304e-05,0.000252835602169599,0.000238596875889563,0.000367880489878569
1.45454545454545,8.32323333521678e-06,9.23133485608574e-06,0.000103482293178359,6.65376684003682e-05,1.62796376564911e-05,0.000370716034863605,0.00012921483700723,0.000579154869833509
1.47474747474747,7.57079394486659e-06,4.05486677701461e-06,0.000127527892106016,3.36499437736393e-05,9.0858144923156e-05,0.000250419420189552,0.000105770452231368,9.78896100962802e-05
1.4949494949495,4.63297690433961e-06,1.79672431377398e-06,8.88181585170233e-05,1.45479669870774e-05,8.75436900118487e-05,0.000106048379119095,0.000185249931481168,0.000435223512895044
1.51515151515152,4.27747074560614e-06,7.11303058675838e-06,5.97701878553014e-05,5.85327441573469e-05,2.72734242672268e-05,0.000425386001916994,6.93523298789245e-07,8.54094903735003e-05
1.53535353535354,6.90693547378274e-06,1.22647719704716e-05,5.53517792880598e-05,8.67524441274803e-05,5.7468199308186e-05,0.000434109018063733,0.000310673678004747,0.0010273197217523
1.55555555555556,1.44238105459493e-06,3.28771524449323e-06,7.97674447570174e-05,1.22958096016035e-06,0.000120936990746223,0.000259295787407465,0.00020182798370838,6.22231053695188e-05
1.57575757575758,1.14045279411279e-05,1.75537010900229e-05,0.000115525465838484,0.000115477959998778,7.66665536877653e-05,0.000345242550158942,0.000395291474678761,0.000637064990086367
1.5959595959596,1.42572508415872e-05,3.1317644417328e-05,1.9478627778291e-05,0.000113407180601155,0.000285520439884168,0.000247742777746085,0.000334939425263414,0.000400128082540085
1.61616161616162,1.28423155422164e-05,3.45190714949872e-05,0.000175442478556498,3.81041151983619e-05,0.000267709305309838,0.000592646990218215,0.000144441683797625,0.000836649570712833
1.63636363636364,1.01334994246915e-05,3.15120274341218e-05,0.000275722185569816,4.38894320761163e-05,9.58173243952309e-05,0.00052072249427515,0.000408017516863035,8.05730497610568e-06
1.65656565656566,5.57837031245345e-06,1.93569745827737e-05,0.000227534159546572,7.46621239743339e-05,7.15254304246571e-05,0.000106272367466964,0.000236996963081104,0.000433854340553541
1.67676767676768,1.89493609670244e-06,7.22610753201014e-06,0.00010401463495735,4.70636544449565e-05,8.95641706220029e-05,0.000149519171646073,4.22741353975908e-05,6.42964768755583e-05
1.6969696969697,4.43672865668709e-07,1.50802621146084e-06,1.65011678150417e-05,4.67279889404537e-06,8.21970681075257e-07,4.89908040126608e-05,6.74100276194523e-05,0.000251396566559106
1.71717171717172,1.30929763098031e-06,5.11700798888626e-06,7.65606597546986e-05,3.92428022926161e-05,8.52172074670143e-05,0.000185264012088071,9.51609068304826e-05,0.000370468155619363
1.73737373737374,9.88205268684372e-07,3.98840014134705e-06,6.23667702848718e-05,3.35201193242263e-05,7.90140505873005e-05,0.000217911504869273,0.000169155692342549,0.000419743066819134
1.75757575757576,1.6844649326081e-07,6.64442985839897e-07,1.07977470172049e-05,7.31392531738706e-06,1.83497026369217e-05,3.17467401398375e-05,1.38003133661191e-05,0.000131928922324054
1.77777777777778,2.1485393731091e-06,8.64133562311631e-06,0.00013426226499047,7.06828854517561e-05,0.000163453865063001,0.000437778164756208,0.000315525820696827,0.000930974746272906
1.7979797979798,3.59433215790794e-06,1.4117315182971e-05,0.000209499180636064,9.85206404264805e-05,0.000204012836500844,0.000516063557368662,0.000341690782681425,0.000317928968339376
1.81818181818182,5.54673534403083e-06,2.08506508069251e-05,0.000286175845492842,0.000116223063483245,0.000196241182942147,0.000349502125851053,0.000126854724963099,0.000480679944541929
1.83838383838384,7.85245825285497e-06,2.7480398926194e-05,0.000327167284701613,0.00010606438976235,0.000103252612626059,8.42081627130398e-05,0.000239478941058469,0.000969636345505842
1.85858585858586,7.84094067429741e-06,2.49670543748248e-05,0.000235772800660339,4.92903339320283e-05,3.79834488252184e-05,0.000384655343308449,0.000367347079577529,4.25690276295576e-05
1.87878787878788,7.83307341123418e-06,2.22772264044657e-05,0.000145377745672359,1.77182195526537e-07,0.000129887505301296,0.000418125868840491,0.000232054152397576,0.000512202799134442
1.8989898989899,9.60255492510331e-06,2.33811641012771e-05,6.68762725393179e-05,5.47239870140048e-05,0.000203499820303099,0.000326691654879974,5.12516842809119e-05,0.000611569895525577
1.91919191919192,1.02188353776622e-05,1.9929749687897e-05,3.25615726644024e-05,9.47328966600658e-05,0.000162129918142906,1.87868936250835e-05,0.000361690890338329,0.000244993012681924
1.93939393939394,8.92721901069038e-06,1.20424606073755e-05,0.000103632737939563,8.58105105210338e-05,1.95455255229682e-05,0.0003789370328946,0.00024047434030261,0.000678210653356714
1.95959595959596,3.77923975536376e-06,1.92989609182348e-07,8.6815414334751e-05,1.02967937767318e-05,9.55808410574299e-05,0.000183683290570391,0.000181945025738539,0.000224924848186259
1.97979797979798,1.79619327589364e-06,7.99435891174483e-06,3.69205368300207e-06,6.46167200240022e-05,6.72470341216425e-05,0.000418636425403296,0.000288520630815636,0.00105033627506979
2,6.02118166215249e-07,7.88084686265123e-06,1.2947329832258e-05,6.88022276138511e-05,1.53306005037379e-05,0.000533026208913601,4.2662514162739e-05,0.000175716984894825


==> CnTableTentFo_p1.csv <==
phyT,c1,c2,c3,c5,c6,c7,c9,c10
0.0202020202020202,0.000141308841993704,0.000843778153165164,0.00250999673392616,0.0135840977212474,0.0212302402870819,0.0312415698359796,0.0696587933834936,0.0874769197636762
0.0404040404040404,0.000167324862824003,0.00141144740901344,0.00456560776751069,0.019608640567907,0.0326457962124549,0.0485773191749957,0.100967558930986,0.134324683170657
0.0606060606060606,0.000353006593367899,0.00213085822976566,0.00675100037209003,0.0301531022456589,0.0496997080736421,0.0808457581235504,0.16506262376179,0.228088805254058
0.0808080808080808,0.000371827204574515,0.00290909769106928,0.00903527599099635,0.0406108402298191,0.0702267607805181,0.11063412704705,0.231900154632714,0.304688416036829
0.101010101010101,0.000467445088786267,0.00333018846125466,0.0106096891891668,0.0491980970925974,0.0855195839832321,0.132699928065145,0.264893106020162,0.358268669792984
0.121212121212121,0.000526647868579921,0.00399112074582586,0.0126416016527097,0.0616452083581986,0.103586703963267,0.160661573435213,0.332552676056192,0.451229149504712
0.141414141414141,0.000639722344522475,0.00463853212720844,0.0156105307237351,0.0726613654507355,0.121164657001181,0.189840025764401,5.88882555823054,0.523898260778418
0.161616161616162,0.000689331868809262,0.00503435586544732,0.0174162017715009,0.07838783384044,0.134419958954708,0.214339426803157,0.430472458836573,0.585332125620978
0.181818181818182,0.000761055472357608,0.00579266502585751,0.0201969772757427,0.0891268219888779,0.155743510747135,0.243085687855959,0.496649178673557,0.669276763542334
0.202020202020202,0.000855573486790551,0.0065099348442913,0.0230542627816814,0.101370511220081,0.175279822281568,0.270545397332911,0.559324427836711,5.53662488481731
0.222222222222222,0.000892320698202553,0.00707893180515556,0.0245967875021735,0.109804712327696,0.185852486083069,0.293422422924618,0.593008712161851,0.81061172025968
0.242424242424242,0.000989337724426331,0.0078883204347699,0.0270952715967923,0.121457731456887,0.204682068908903,0.326045703278612,0.664322914163417,0.886651220609259
0.262626262626263,0.00104638936563362,0.0087263859426803,0.0291482915423411,0.130895434233376,0.226268693162388,0.353230535069561,5.56064979344057,0.972130144386545
0.282828282828283,0.00111753867308506,0.00932235343127119,0.0305580176519089,0.13805311573595,0.240261628789666,0.372155978113281,0.758194870835252,1.03278443674705
0.303030303030303,0.00118157281963649,0.0100610043219014,0.0331819251005379,0.150669652586894,0.256597096666369,0.405512453106358,0.833292194356968,5.17556952472596
0.323232323232323,0.00129985022663215,0.0108574388896984,0.0355627065471509,0.163352980478708,0.275716944105645,0.435444642626395,0.886198871586828,1.19810331829964
0.343434343434343,0.00133828398199531,0.0112803223242903,0.0377191278099507,0.170304427283293,0.29008158431065,0.452259029657027,0.928194426574683,1.25208536713416
0.363636363636364,0.00146053881140906,0.0119720445401967,0.0400570119373655,0.181105143874381,0.311062550188269,0.482643373130049,5.28674409594022,1.33061645420255
0.383838383838384,0.00153116771558803,0.0126112063941675,0.0428733644370152,0.191236991648708,0.328723509421187,0.516357397690017,1.05320685870387,1.42303380085457
0.404040404040404,0.00162650911659412,0.0130024457209452,0.0441989006540657,0.200415978526107,0.339919080515381,5.74871075622541,1.09620122563812,4.81262551671047
0.424242424242424,0.00168510389765286,0.0137505897422159,0.0463688326145037,0.212910214870257,0.360616388625078,0.560587295095779,1.16130921602821,4.72681324779083
0.444444444444444,0.00180264297684873,0.0144814366479022,0.0487089920960879,0.22490298009867,0.382046022676915,0.594192603014209,1.21970302601139,1.64511538475779
0.464646464646465,0.00180560407800168,0.0150806327503723,0.0504318882419112,0.230699562386524,0.394640373789273,0.612729245008946,1.26441325591737,1.68801189700908
0.484848484848485,0.00179315732974206,0.0160008041462323,0.0543194339388335,0.240387670424424,0.414248037960579,0.63770401582248,4.93777833121317,1.77857125554873
0.505050505050505,0.00181636484447467,0.0169074308026933,0.0575427578897125,0.251138823898593,5.84388352287729,0.663833992859202,1.43059444890803,4.40743291525844
0.525252525252525,0.00248823395918674,0.0177514202133655,0.0545359140247894,0.27181648578845,0.464989284817618,0.668569088045156,1.48878904869646,4.27478128530892
0.545454545454545,0.00272790007675883,0.0186271922489989,0.056329279018883,0.277646500743943,0.491208979474834,5.5558745240278,1.43255535185599,2.13713444905812
0.565656565656566,0.00257946484274796,0.0192184990151509,0.0606873905869394,0.277591323438433,0.499832036623487,0.806408189759251,1.4036083815449,2.11256892589626
0.585858585858586,0.00236498995781753,0.0191558739610698,0.0637399476461842,0.281485593591921,0.498244309296826,0.828288955005776,1.50979553825753,2.07382856968708
0.606060606060606,0.00236347417083371,0.0197112017584749,0.0661236524787383,0.293825355370322,0.509566301031081,0.823235444081324,4.57342828588805,4.0996713803081
0.626262626262626,0.00264138877676789,0.0207825788836449,0.0706341183072352,0.303269348198125,0.519674575675563,0.802394515562064,1.87281409301943,3.92147712730482
0.646464646464647,0.00276357088869705,0.0214766489696907,0.0738263486359174,0.316034108573291,0.52985673154743,0.787559626738442,1.83859100508945,2.48225007304241
0.666666666666667,0.00284944313839375,0.0219868699133867,0.0761203780498763,0.335035844804176,0.558289534478135,0.830075245438352,1.75241850417007,2.47237890099134
0.686868686868687,0.00282733350744208,0.0224682236271601,0.0780051492428933,0.355629471903628,0.594328118596904,5.37389393686363,1.74723680949802,2.44395443997719
0.707070707070707,0.00296639835094664,0.0231827831382698,0.0808161760974375,0.372168119901496,0.62034039999778,0.983496364867402,4.41420906071371,3.77472191197878
0.727272727272727,0.00308881536684377,0.0242679706981294,0.0851351303994926,0.389549106101094,0.643768693917772,1.05420641870561,4.2123911048201,3.60182239406861
0.747474747474748,0.00322755061350033,0.0251945482691716,0.0874796687368856,0.398891058779646,0.659177657062058,1.08394980125288,2.18583692702681,2.83484987678962
0.767676767676768,0.00333596487531154,0.026068753331932,0.0906284196299625,0.411051702525384,0.678629016327745,1.11549993861935,2.26116309974889,2.9141312860708
0.787878787878788,0.0035588931249311,0.027357846347543,0.0966151377013025,0.440636343954443,0.715535713044984,1.20319517972419,2.44878211426674,3.07956555455261
0.808080808080808,0.00362627314779312,0.0281916270718492,0.0993812794012492,0.454661029215189,0.734602888946184,1.22736866071481,3.7838000311666,3.10250994103335
0.828282828282828,0.00349308541637522,0.0279567672736004,0.0975429576775044,0.445277587674666,0.725017264216379,5.12697092910681,3.9704554547003,3.20282731938937
0.848484848484849,0.00319076720425726,0.0274113637612077,0.0932740619855537,0.432893719312037,5.55837733912391,1.11392896147954,2.2363632110069,3.21577296700296
0.868686868686869,0.00320907797866909,0.0277785667332175,0.0942248054197119,0.429000994187747,0.732265104651077,1.11421395491994,2.34371767431941,3.21831449152988
0.888888888888889,0.00359671734043909,0.0290805777030025,0.0977329667033215,0.420662281471381,0.734808433202411,1.14160998396108,2.54223205044749,3.36988959984004
0.909090909090909,0.00401244826393943,0.0304789474902631,0.100189439175037,0.423154750024487,0.752770662350436,1.22270217443787,2.70206522554555,2.81356773215104
0.929292929292929,0.00405551011114702,0.0309592496621991,0.101095175318902,0.441745915504074,0.791099716666567,1.32193424275969,3.61507943715164,2.84105848579431
0.94949494949495,0.0039051861854158,0.0310579256047983,0.101996691418441,0.465560566291586,0.822528768249916,1.34238196177093,3.77332573959045,2.89355776098453
0.96969696969697,0.00395089915472657,0.0317090797262174,0.104431660896421,0.489607630310855,0.847572677812628,4.9719024271833,2.49983151430349,3.53689449333852
0.98989898989899,0.00456502717134355,0.0327407787981246,0.102199847641504,0.520050802814176,0.866252261703257,5.0099065239678,2.64769689823171,3.70667334564132
1.01010101010101,0.00466637556128724,0.0333513149485971,0.104134829233141,0.530113452026668,5.41168070057868,1.27175502243731,2.78661184267791,2.49150393839517
1.03030303030303,0.0038458320336292,0.0346527552948728,0.114558864728195,0.521417972010972,0.892770519245561,1.34532267023595,3.44123358083874,2.43252273937103
1.05050505050505,0.00371568218594964,0.0356606716293992,0.11895467514345,0.527213391312779,0.915179291587981,1.38971787863041,3.39148485858077,2.36947835992523
1.07070707070707,0.00408006983865672,0.0357033739464176,0.119107984229559,0.534809144501958,0.919641159402455,1.40362685181531,3.32623464476201,3.97937871584181
1.09090909090909,0.00457115623856819,0.0357092241696244,0.120718047357366,0.540366237385414,0.931946411293178,1.44379309489105,3.01194585125847,4.03935965667777
1.11111111111111,0.00471769362928276,0.0361819069696327,0.123192115526224,0.550042623000496,0.952771111385686,4.8017345258986,3.06785461010353,2.16532506828292
1.13131313131313,0.00479926238014805,0.036579590307293,0.124863347166462,0.558842118636168,0.966887897015171,4.77972685855218,3.1123273859561,2.10330821979151
1.15151515151515,0.0048607699366543,0.0372425615620839,0.127212867840707,0.570126987365035,0.984784195393134,1.53010997124068,3.11755441649295,2.02799503132636
1.17171717171717,0.00484339348921692,0.0383264036952118,0.128481833410181,0.581497940484069,5.28470706107305,1.56834185402017,3.06548147571215,4.33902445412516
1.19191919191919,0.00479097845825471,0.0391600456376487,0.128286497230228,0.585422735142181,5.27190009322539,1.6031913063951,3.03768759961243,4.40188292982007
1.21212121212121,0.00497806135074841,0.0394837767394119,0.133804935182881,0.606028857800664,1.02964559735859,1.62393954556047,3.28764744456997,1.81735303808494
1.23232323232323,0.00508088362943759,0.0402313590911358,0.136976057590693,0.621458705637661,1.04621013907143,1.65300598476305,3.34890359134077,1.7267496542477
1.25252525252525,0.00511194164816464,0.0408329294411129,6.14541612221422,5.65807917625944,1.06106912149855,4.61767630987264,2.88459424523074,1.68866089070552
1.27272727272727,0.00521546979233145,0.0417305980253517,0.140134885022122,0.634153101127812,1.08183330281944,4.58924046927177,2.82668170442829,1.60673975625332
1.29292929292929,0.00526955090979042,0.0425289356326626,0.141946876568271,0.644768487572288,1.10352026863256,1.7235543829223,2.75446535915017,4.76496467027816
1.31313131313131,0.00533187625151843,0.0431418573192924,0.143502251368754,0.651540913222223,1.11656973184235,1.74105841428186,2.71165033565927,1.47416091879517
1.33333333333333,0.00537750189245534,0.0438637287166557,0.145860879903248,0.664606887140563,1.1339773738463,1.77176737157277,3.62727569299965,1.38311740568734
1.35353535353535,0.00551705521316137,0.0445470848473841,0.148768263441094,0.675762611424231,5.12990046789032,1.80412933718905,3.69861000497818,1.3018243713034
1.37373737373737,0.00564458432134263,0.04466105290829,0.151777963403153,0.683580840984147,1.16846954290847,1.81997418820996,2.54049954093394,1.25775002718176
1.39393939393939,0.00569634534160057,0.045556746561952,0.153397147329921,0.694490586674879,1.1863885858934,1.85416808113416,2.47749158187176,5.11705251200462
1.41414141414141,0.00563118662762596,0.0465343874423831,0.155182238649397,0.710489460698833,1.20124456143293,4.38706962264257,2.39177612449342,1.0980092000656
1.43434343434343,0.00591633839600303,0.0466379087754829,0.15642389681482,0.713621984753458,1.2161445568353,4.37466756257209,3.91844039143464,1.0336937397289
1.45454545454545,0.00582746630553577,0.0476100990224899,0.159395912998274,5.55394284686324,1.23773264054587,1.93196549341301,3.97263353519046,0.941098962028828
1.47474747474747,0.00569954188123933,0.0486830152755604,0.163336627246063,5.54218577631721,1.26009866367376,1.95490870197673,2.26493859615293,0.852932213636756
1.4949494949495,0.00556651998660329,0.0493263974477078,0.166602167788745,0.74610754235855,1.27435154967661,1.96768116772256,2.23236169703424,5.49500965836968
1.51515151515152,0.00620022180292912,0.0503532048321178,0.165159603694582,0.771924581997784,4.97916044442835,1.94669408760403,2.06470730543123,0.709325116718022
1.53535353535354,0.00676681233943,0.0515316666359582,0.164240797318389,0.786194884918439,4.93234558195165,1.963986195674,1.92395602256249,0.594885880745616
1.55555555555556,0.00704642136313649,0.0524368873462913,0.16591423737042,0.775366385540603,1.38175543075321,4.22669000519628,4.33578112374126,0.501209893757783
1.57575757575758,0.00705694510329935,0.0530813240569441,0.169973342768541,0.762591836956714,1.39087785191751,4.08373083472788,4.21290045063108,0.413517313090769
1.5959595959596,0.00692040229697288,0.0534827026924936,6.10818432799154,0.757408868131192,1.37775074246883,2.29035395573868,2.12473795966813,0.331670871565664
1.61616161616162,0.00667340725805354,0.0531724076429354,0.177873267162999,0.767960475213229,1.35927563989334,2.24747936510567,1.98099866997792,0.307619979471132
1.63636363636364,0.00656723724760422,0.0532922191271981,0.180174533210818,0.795184282476698,1.36596686098307,2.15855420689902,1.73780397902919,0.239378179595722
1.65656565656566,0.00681835035168776,0.0544444598680309,0.186362676560212,5.46191224036075,1.38243031001067,2.0998579714309,1.64492739669976,0.137475142649329
1.67676767676768,0.00691780054495528,0.0550510305491633,0.18975668260663,5.43033242666383,4.87068938162058,2.10225052144224,4.57710707682781,0.0867050336178061
1.6969696969697,0.00718242307986849,0.0563220917552679,0.195688285475934,0.885971356533233,4.82530325664283,4.09107245018355,4.52366664062138,0.0209000252519251
1.71717171717172,0.00731224145499401,0.0573450299083421,0.199818165747081,0.914117114584982,1.503895522122,3.95687032577413,1.70597011128504,0.0806385025631227
1.73737373737374,0.0074047600703358,0.0579239455084585,0.200223828445201,0.916092917369757,1.52111118997448,2.41800367826113,1.54326975678377,0.133128941349301
1.75757575757576,0.007479845904276,0.058807897492528,0.202569484859503,0.921693900296847,1.53221416538412,2.44664730343378,1.4036452797588,0.235890526802407
1.77777777777778,0.00774141065752715,0.0602231560874423,0.208399021910946,0.948853390748002,1.56614913175089,2.53093246664509,1.25062062137401,0.375634490028804
1.7979797979798,0.00792541857477325,0.0614190740249009,0.214840324905041,0.982379598259216,1.60682650886464,2.64610422509104,5.16588101456832,0.436053559290436
1.81818181818182,0.00804619219307789,0.0622891530136153,0.218661101199635,0.998132752975364,1.63048440615215,2.69749984183744,0.987808477678021,0.506150771126668
1.83838383838384,0.0079735777495209,0.0625911174104437,0.218894192933315,0.987621729234996,4.66195466459962,3.65301303838258,0.925092203425008,0.591717894103916
1.85858585858586,0.00774262236515999,0.0620472694246832,0.215220455579275,5.32774858746788,4.69272414568553,3.7923959930544,0.989589695547419,0.702863158033468
1.87878787878788,0.0074274477327062,0.0615481689736401,0.211584147018024,5.34729046513818,1.58316349167628,2.43399400602997,1.03813159755083,0.807466057117812
1.8989898989899,0.00726730009825682,0.0614378288691779,0.20960215886696,0.928597348042027,1.5971402994355,2.48379214214844,0.95361386664945,0.836528114507258
1.91919191919192,0.00748689614056208,0.0620885515135221,6.07444910330018,0.929154919646032,1.62019263611079,2.60605471527956,0.833993693320514,0.851012830277423
1.93939393939394,0.00822767310639372,0.0638981175551967,0.208036216894251,0.936930847397332,1.65810669717022,2.73164817138446,0.790960092921721,0.897355665117254
1.95959595959596,0.00875805520919126,0.0649846704767065,0.206490278671612,0.965459400593021,1.708928955243,2.80218236170772,0.783199172395811,1.01101250277542
1.97979797979798,0.009079429256178,0.065642745302211,0.20493149304021,0.999853445037009,1.73963124353551,3.51847160311391,0.812849232278945,1.12629556254676
2,0.00902605984104454,0.0662279428556283,0.208963934911333,1.03136482282641,1.74199894450538,3.61834764299968,0.771832911914721,1.16279072505559


==> CnTableTentFo_p2.csv <==
phyT,c1,c2,c3,c5,c6,c7,c9,c10
0.0202020202020202,3.53100214265378e-05,5.31254038174112e-05,0.000498437393095186,0.000272800342209223,0.00137569602839838,0.00341457137106271,0.00116928440224795,0.00571833122605536
0.0404040404040404,5.13772838561799e-06,5.93458500590671e-05,0.000105510203497583,0.00108966635126828,0.00169701738197547,0.00133941217588937,0.00891548935583941,0.00998713468582824
0.0606060606060606,2.28877902808122e-05,8.62331713813447e-06,8.8353463362667e-05,0.000711366017831505,0.000744433630490593,0.00118473999925572,0.00540217052108494,0.00808849590447713
0.0808080808080808,3.09778027585139e-06,4.47990029659451e-05,0.000222061676717761,0.000306419611040276,0.000873534335821824,0.00164936019169382,0.000256619684264464,0.000413021807353253
0.101010101010101,1.0708397640613e-05,2.99871225617476e-05,6.78311967619027e-05,0.000823194563801755,0.00153172089985321,0.00276303757416985,0.00915761591642605,0.0142959671603662
0.121212121212121,4.75242470576731e-06,3.40254808937068e-05,0.000122997839903771,0.000808930818762654,0.00156149430054664,0.00289788129135093,0.00929505217419635,0.0154814003184773
0.141414141414141,1.40315093686283e-05,4.66655792350501e-05,0.000170872341721084,0.000592251024075952,0.000704364908483246,0.000100350707669783,0.00181863809620131,0.00587394315466905
0.161616161616162,1.31640154554802e-06,2.35294519044249e-05,0.00023116905975118,0.000576296732960002,0.00167034256108867,0.00346548123715607,0.00992724807838763,0.0189204039320889
0.181818181818182,9.44306910222181e-06,4.36554793540322e-05,0.000251169143291818,0.000717864811327962,0.00223857972054642,0.00485068148895611,0.012561519426953,0.0225770400854901
0.202020202020202,2.23946778259432e-05,4.89869304683976e-05,1.72145135035606e-07,0.000922593137137495,0.000374011018828613,0.00097279196443012,0.00368148669400131,0.0112063615342799
0.222222222222222,2.1344295432435e-05,1.66410463550704e-05,0.000274891052624682,0.000272919478199629,0.00179669838797603,0.00470929964747979,0.0115039637367209,0.0233530674715399
0.242424242424242,1.86267593642597e-05,5.3700658349809e-05,0.000426549066939952,0.00063397998569048,0.00279903521091013,0.00670782683797544,0.0153380028971304,0.0295567528337985
0.262626262626263,3.28355181755668e-05,5.23388433048833e-05,6.2078462458981e-05,0.000946533376628977,1.82426725946483e-05,0.00210953795812863,0.00624802825352511,0.0169865405704438
0.282828282828283,1.76349489557914e-05,1.3112835179796e-05,0.000258078888663693,0.000323015299438456,0.00192705700732509,0.00530033825720877,0.0140371065185723,0.0278323213414788
0.303030303030303,1.05609625662417e-05,5.90759897231008e-05,0.000367287979364583,0.00108606427653291,0.0033168811038562,0.00725215468104645,0.0200407974384398,0.0361663201082676
0.323232323232323,1.81273346622213e-05,4.72026337869913e-05,3.3188568501874e-05,0.000393036931409241,0.000448329592965369,0.00247771464646497,0.0108608392582555,0.0231074533604008
0.343434343434343,6.74582690685099e-06,4.4921771158446e-06,0.000130262614795873,0.000598888617491078,0.00206083920308853,0.00507128558507142,0.0173172162347894,0.0325633309596002
0.363636363636364,4.56585055008674e-06,6.42674274291544e-05,0.000259393525825269,0.00170277150703202,0.00376848453768508,0.0076258824265707,0.0249224110053783,0.0424949589549071
0.383838383838384,3.11829882271297e-06,4.31460734222622e-05,0.000115382990049206,0.000177471456976774,0.000948619262754802,0.00295286775292425,0.0156360914744453,0.0295867195616257
0.404040404040404,4.05367910571997e-06,7.43331527663926e-07,3.36143164156311e-05,0.000927902611071119,0.00218048066752641,0.00479888061435396,0.0209473013281406,0.0371232775923769
0.424242424242424,1.91619452101222e-05,6.61106972592584e-05,0.00018668952709984,0.00223816253381681,0.00423092618429902,0.00791844053573576,0.029542288751216,0.0485754371142835
0.444444444444444,6.40330835910419e-06,2.85881932966525e-05,0.000207034147248042,0.000765117604213827,0.00152178485118659,0.00332465733253706,0.0207809211366581,0.0362446232541689
0.464646464646465,3.26458622839088e-05,2.16034336966153e-05,0.000228825878658911,0.00145791640456938,0.00209753041722704,0.00465696046252446,0.0238226782166682,0.0412601285733362
0.484848484848485,3.75719022123189e-05,5.46022738658891e-05,1.94933838648659e-05,0.00260210381147941,0.00432056580598594,0.00885593070154544,0.0319113595472356,0.0542956228612839
0.505050505050505,2.82231352677353e-05,9.47913860738225e-07,0.00022447312679108,0.000225104252498776,0.00294205779518997,0.00708368732043985,0.0197408820356,0.0490939120632108
0.525252525252525,0.000119346773768125,3.88736937089185e-05,0.00109050371125674,0.00374038652332664,0.00406046473107669,0.00056309247143238,0.0309716668706474,0.0573022890845576
0.545454545454545,5.37320567299826e-05,3.87661096148406e-05,0.000590402927961087,0.00274967460593642,0.00337293852220633,0.0065228654226317,0.0414450694532719,0.0614575608655435
0.565656565656566,1.5546479227968e-05,1.24684417732723e-05,2.73765156046935e-05,0.000687083928174625,0.00248166273028694,0.00747844481406057,0.0280664301416031,0.0467075146726407
0.585858585858586,4.56617242559076e-05,5.29384805481037e-05,0.000134931840047869,0.000114440605799793,0.00274394376337498,0.00953295712686875,0.026699836079314,0.045464253421112
0.606060606060606,3.39900046785191e-05,4.6877845865545e-05,2.70181328505537e-05,0.00356723344222565,0.00584203025880747,0.0104035024515505,0.0356011958317861,0.0646246203243885
0.626262626262626,1.77666297507262e-05,6.16234983965569e-05,0.000326586969261022,0.0009607400513163,0.00284996377570601,0.00596759945364478,0.0345132196047958,0.0635086677828969
0.646464646464647,7.71042233704833e-06,2.70374596091916e-05,3.14324037953284e-05,0.00048018082451895,0.0025930594039596,0.00672391596207866,0.0304406741358191,0.0577434965599213
0.666666666666667,2.01808118287516e-05,3.68594543087575e-06,7.97108764767351e-05,0.00198939025776923,0.00551064668753298,0.0125424829292213,0.0385737164813669,0.0680600931090157
0.686868686868687,3.90469495054058e-06,7.88182776042534e-05,0.000621611844441761,0.00237435500541894,0.00494035939478632,0.011061182700749,0.0324758850081497,0.0619518709745592
0.707070707070707,3.75778716074637e-05,7.93240926436622e-05,0.000195903479025206,0.000844598367386373,0.00212586317862917,0.00616200209630513,0.0305404099031512,0.0607972944453796
0.727272727272727,2.70594239858701e-05,7.32847144924165e-06,0.000169119123925587,0.000737250242261123,0.00476612046695546,0.0114017341275288,0.0426815097090085,0.0786706669773509
0.747474747474748,1.48513406294376e-05,8.046145617744e-05,0.000739216822653502,0.00293334444034166,0.00666273203147036,0.0180505889409088,0.0535917199496339,0.0855861586657136
0.767676767676768,9.55293001431157e-06,0.000117947080449654,0.00123808912639545,0.00538589182413818,0.0077318622590532,0.0254018083489271,0.0689662956320446,0.0919664496706692
0.787878787878788,3.85444520843159e-05,3.39799085073977e-05,0.000101027944830467,0.000598316392115938,0.0051667666413886,0.0143578404362816,0.0553536305200746,0.090707552645148
0.808080808080808,5.55115496306269e-05,0.000128185757417132,0.00076396330445605,0.00170378506345048,0.00345950280259411,0.00867166639768113,0.0460883215758101,0.0837053756392447
0.828282828282828,3.49074806959004e-05,0.000143643740052934,0.00102250053414132,0.00184399292137716,0.00315877089809469,0.00479859459084331,0.024898315247911,0.0621635759325043
0.848484848484849,9.84166212014692e-06,9.11451861207446e-05,0.000643733739360774,0.00305328130554949,0.00605317366411162,0.0111712226853085,0.0376912469029447,0.0785493689509435
0.868686868686869,6.54894744942514e-05,0.000149596133100394,0.000483231663697126,0.00413026553408979,0.00827226002880588,0.0185711346764239,0.0500632742691848,0.0869949200329297
0.888888888888889,7.52382554811692e-05,0.000166347671683553,0.000319767060961595,0.0012440901875399,0.00224554864491111,0.00940703948320026,0.0573284157372129,0.0827423607321593
0.909090909090909,1.57244743608231e-05,8.13568345825466e-06,0.00026303727233179,0.00284374140424326,0.00542635863964036,0.0104311942986643,0.0561643259524023,0.0905287039456706
0.929292929292929,2.47319419957037e-05,1.57034633256892e-05,0.000258982717051381,0.00440718013944807,0.00718815508581971,0.0124968697777144,0.053227799754636,0.0949431479487348
0.94949494949495,8.53725959899521e-05,6.42010528828507e-05,0.000567660762338829,0.00137846568423153,0.00579958382455015,0.0133431864252214,0.0359068154758393,0.0807244447105638
0.96969696969697,9.56049749503141e-05,5.97455622171061e-05,0.000925166101607644,0.00132123737688927,0.004163392403991,0.0143539655932439,0.0554140475789487,0.0917270545780522
0.98989898989899,0.000128738783058191,7.47667834959387e-05,0.000764456922332624,0.00683696023168801,0.00782666613391658,0.00816507957960422,0.0764741437931834,0.10825641973076
1.01010101010101,3.90872540645404e-05,3.78495378230426e-05,0.000229860683603311,0.00133524810232655,0.00670535069667189,0.0105320392013606,0.0550135631309381,0.099592703838856
1.03030303030303,0.000104159680680782,9.15084262733679e-05,0.00106666551670331,7.10483651169547e-05,0.0084347050861453,0.0175941154614225,0.0525764730652227,0.11027278768067
1.05050505050505,0.000151851380072898,9.89007971341493e-05,0.000376169791901804,0.00309371400207459,0.00569348421062044,0.0222813228275366,0.0478424067868795,0.112122606320968
1.07070707070707,1.28116324384919e-05,3.05699729765685e-05,0.000195316116829047,0.00311382286859851,0.00479160944885715,0.0110602985764323,0.0499978553743423,0.0938705189203388
1.09090909090909,4.05804867500414e-05,0.000104297416803067,8.82927149500334e-05,0.00398450098270597,0.00629344552912703,0.0114489240788176,0.0571402286382285,0.0989181707389104
1.11111111111111,5.14334120595983e-05,2.16194129549763e-05,0.000634563758966422,0.00233561341817179,0.00943419365071274,0.0166915848819587,0.0713542300389371,0.111338052642031
1.13131313131313,1.37925328709265e-05,9.43879945958237e-06,5.35129635325093e-05,0.00201255998288041,0.00559626282572134,0.014714893425483,0.057329851851355,0.102552163580464
1.15151515151515,1.08096845474748e-05,1.33266244073393e-05,0.000147826477703061,0.00223610674100054,0.00635925510404256,0.0155005098349661,0.0593814255854759,0.107295792244286
1.17171717171717,5.07614678602053e-06,8.75675095772799e-05,0.000434922335848853,0.00348383322105117,0.00865496956014011,0.0196371031667326,0.0678701986489818,0.120176959785186
1.19191919191919,7.28326743670848e-06,5.03667565429078e-05,0.000484524943636266,0.00268712871835386,0.00596324792518654,0.0161973964766667,0.057426370850901,0.111384868465167
1.21212121212121,3.23342120838177e-05,4.36473979472662e-05,2.79981259438955e-05,0.000583771760162444,0.00763939905639788,0.0134363268479583,0.0554798952112979,0.114086551486659
1.23232323232323,1.69923269615069e-05,7.52542528948408e-05,0.000640029802545072,0.00335460416380151,0.00885483143888222,0.0211888733555989,0.0711371155260976,0.123790852745469
1.25252525252525,2.4317180352007e-05,6.10248890006194e-06,0.000467006306695605,0.00235991552982373,0.00671096444282655,0.0188039736394257,6.21764406861564,0.115009153914621
1.27272727272727,2.78858966131779e-05,1.14893698507923e-05,0.000321134295651948,0.00200462039470795,0.00666331823510491,0.0175193812646217,0.0640773560174555,0.115422806859414
1.29292929292929,2.67468545667171e-05,0.00014282707026958,9.93266832911566e-05,0.00152783124837574,0.0106400839938696,0.0170421047542493,0.0659142478445035,0.134127999760981
1.31313131313131,1.13648767885444e-05,7.23530347254142e-05,0.000900960620043634,0.0043932534495692,0.00695739755050573,0.0201197519759401,0.0666240184644296,0.127423452707674
1.33333333333333,5.04857050782626e-05,0.00011584464409653,0.000511509019924583,0.00133977077975433,0.00691469820375668,0.018927469241,0.0737507806426354,0.117486243022496
1.35353535353535,3.29253368942517e-05,2.79519079469104e-05,0.000840195070791694,0.00331942288358582,0.0103222642547771,0.0180800678104553,0.0754744348061869,0.134092235551912
1.37373737373737,1.30778911207052e-05,8.16812072161888e-05,0.000179536682180292,0.00402424185563788,0.00840069948347244,0.0199085966876091,0.0722105846680066,0.134529751817343
1.39393939393939,7.87458844309086e-06,3.01751518843041e-05,4.99546748695123e-05,0.00236869162044995,0.00718227845740604,0.0174464202489792,0.0706262227386913,0.127404410535375
1.41414141414141,2.32822838910351e-05,4.08640296054585e-05,0.000317123043240011,0.00380303359453449,0.00989942493649368,0.0210977565146466,0.0813346253152083,0.140616763295166
1.43434343434343,5.75314752060407e-07,9.08594523387762e-05,0.000272083146290847,0.0045133589429005,0.00970667388690849,0.0194305858029218,0.0817571516564495,0.139886090786526
1.45454545454545,3.52556492015932e-05,5.0392102964647e-05,0.00023505595739326,0.00309987765845676,0.00699628696068921,0.017641811479681,0.0718169778345243,0.132016502946191
1.47474747474747,4.76210102196006e-05,3.91498396683509e-05,7.05136654366445e-05,0.00452916701650263,0.00947512872357237,0.0216912894050433,6.20219492975997,0.1457581791745
1.4949494949495,0.000111856310173852,9.2897945256798e-05,0.00144509704597451,0.000943263810106343,0.0111472483166639,0.028344175283098,0.0739358726096555,0.155232248798292
1.51515151515152,0.000139790248633531,6.20112291302988e-05,0.0011262750534351,0.005880213291515,0.0103236596778564,0.0129065486979836,0.0822547974009552,0.156106859533935
1.53535353535354,9.59653029031227e-05,8.68694009956705e-05,0.000540581444883781,0.00648851262000122,0.0118147822062047,0.017076466242,0.084369743878787,0.167262563521522
1.55555555555556,7.41540013060593e-05,6.44115087613528e-05,0.000722454177284337,0.00578311580795496,0.00947464455513658,0.0180581991919087,0.0926750331618174,0.158478700688778
1.57575757575758,7.94801647163723e-07,1.2469383251279e-05,0.000153401091352201,0.00262715319426843,0.00742020713073099,0.0193300284740288,0.081371249937412,0.136960763288617
1.5959595959596,6.6658336605574e-05,0.000177683933811901,0.000375880862126365,0.00216440153359176,0.0093119314039769,0.0252215680629831,0.0954607255474778,0.148993357162825
1.61616161616162,5.94922710017709e-06,4.01863537968783e-05,0.000259910846418521,0.0048647123804888,0.0115968274989313,0.0257378040993199,0.0991086291063492,0.165729286408168
1.63636363636364,4.49374120619073e-05,0.000125975436805703,0.00023819160182903,0.00389515354395131,0.00935887000553848,0.0212915987222573,0.0790379865157963,0.150588475654983
1.65656565656566,3.21360826842643e-05,0.000169279210544104,0.00106239303258904,0.00426513171249621,0.00969108094815807,0.0187055415406263,0.075859465661496,0.153351563636555
1.67676767676768,5.64748997960995e-06,8.22310738815002e-05,0.000482260182061989,0.00414323236542113,0.011399860661772,0.024458684995925,0.0873426602217684,0.16117303275862
1.6969696969697,3.23543441255736e-05,6.03293388037329e-05,1.24083896244631e-05,0.00217992143812484,0.00885111780616921,0.0229194615491477,0.0874480572647895,0.155733896960348
1.71717171717172,2.64083825903816e-05,1.41527870392011e-05,0.000340699738342942,0.00336536119642461,0.0105500995249892,0.026731489077483,0.100096093482075,0.172845349102283
1.73737373737374,1.94948609745366e-05,8.10326002778639e-05,0.000658536273076993,0.00447846750680403,0.0126156706228715,0.030212765995635,0.10904732050151,0.186876712344042
1.75757575757576,9.25303505212166e-06,8.6653137571932e-05,0.00102835092156246,0.00603351861821244,0.0125916066467408,0.0350087384720619,0.115599309851424,0.184647886913194
1.77777777777778,2.70458289008679e-05,0.000214178783628782,0.00183815780273661,0.0101226631595717,0.0165722952916028,0.047520275351066,0.14355843807705,0.207103994367763
1.7979797979798,6.08472424337703e-05,9.11320380598823e-05,0.0005180419226265,0.00185498908492798,0.0114443448809691,0.0294906992397772,0.117481479118259,0.19455096837385
1.81818181818182,6.96503027897144e-05,0.000207278247702836,0.000989783779666187,7.23635997634808e-05,0.00819487194468893,0.0223459066082174,0.097185903675479,0.172120012943706
1.83838383838384,3.29073527437496e-05,0.000162502023149491,0.000920480410521174,0.00297028677124622,0.00893076053838993,0.0172417810831549,0.0836268709213361,0.167978950202408
1.85858585858586,8.8958229515046e-05,0.000372154182159745,0.00188975332946661,0.0048458858033027,0.0107743518599421,0.0178706687720687,0.0913853085822883,0.188138952638302
1.87878787878788,0.000133763356442884,0.000350843549193014,0.000791686738367048,0.00784401717658056,0.0139254276860221,0.0291620793549681,0.0875589950397336,0.171652442494407
1.8989898989899,6.86943795920048e-05,0.000144848486351323,0.000158713887532524,0.00207215118912174,0.0104704498555314,0.0296538461154994,0.10778231022024,0.172122165012357
1.91919191919192,8.17648353923506e-05,0.000240571725933059,0.000497176822531475,0.00339872958731369,0.0126956005450101,0.0345503165522276,0.109542826138141,0.178412675133443
1.93939393939394,7.82824552403305e-05,0.000100451014426461,0.000633603187239373,0.00526503899427377,0.010075794584954,0.0221906281110753,0.1051004778044,0.181784935563266
1.95959595959596,1.30920277241486e-05,2.2989653678529e-05,4.79243702931065e-05,0.00540271018843475,0.0111912106802627,0.0218570973652552,0.100699042436061,0.191625690885395
1.97979797979798,9.50431133457386e-05,0.000119559263028091,0.000312626546149719,0.00802962289719156,0.0149060244957391,0.0237884108829656,0.117947820348347,0.214591107495381
2,0.000205385163180472,7.5200612442039e-05,0.00146652145286219,0.0102483226675569,0.0134213983237763,0.0164146973001027,0.132204087045442,0.20058164318275


==> CnTableTentFo_p3.csv <==
phyT,c1,c2,c3,c5,c6,c7,c9,c10
0.0202020202020202,3.8195488426318e-05,7.44980907407822e-06,0.000319750376414962,0.000911312917828422,0.00014630017358952,0.00134590834038728,0.00263071889845667,0.000252484715764556
0.0404040404040404,2.21341068726844e-05,2.71586259836809e-06,0.000181700387557826,0.000504417924954037,6.28570862195588e-05,0.000826812526701082,0.00127736144911816,0.000272102124997509
0.0606060606060606,1.91629800516679e-06,1.9507942519148e-05,8.05450682624942e-05,0.000507724192380987,0.000161619975759808,0.0012696202312088,0.00220133094092101,0.000584478007885969
0.0808080808080808,1.83899877725935e-05,1.58834669035102e-05,7.96890709793968e-05,7.06677239619147e-05,7.85713822235579e-05,0.000112419716951528,0.00146263370136845,0.00147870292635366
0.101010101010101,4.23137898319936e-06,2.56179074953344e-06,5.00904878046882e-05,0.00016784608143694,2.38562072785165e-05,0.000270464315852426,0.000352084798291075,4.558145012723e-05
0.121212121212121,1.55434255200149e-06,7.15960159092255e-06,2.96830531716363e-05,7.39873924736623e-05,9.57266748919938e-05,1.67659144372223e-05,0.000335101904398005,3.82627965471727e-05
0.141414141414141,1.78964379582425e-06,6.45839444102236e-06,5.7386700761608e-05,8.81121919678041e-05,9.9212009768479e-05,0.000145955386980035,0.000175925448905989,0.00102859796940558
0.161616161616162,9.45528035600773e-06,4.09283472069255e-06,4.62409248440654e-05,0.000246329009204738,1.13709665576778e-05,0.000448163470728291,0.000338881692879545,0.000274605197318367
0.181818181818182,1.09890485400221e-05,6.68789013802407e-06,0.000139797922117824,0.000260922699075516,0.000103704984578012,0.000517153603815268,0.00155926992358246,0.000105674772317155
0.202020202020202,1.83830306097477e-05,3.91861641046987e-06,0.000118796619477557,0.000542270574022785,0.000108961254925877,0.000686196698943542,0.00114236594930067,0.00110161843964063
0.222222222222222,2.15149040783125e-05,7.53982778156637e-07,0.000185445378359628,0.000557969277197312,2.61239244347955e-06,0.00104758689307305,0.00149419424526975,0.000754079951947428
0.242424242424242,2.59463003153826e-05,2.55963065917686e-06,0.000229329223073726,0.000663421819701693,9.85228856463793e-05,0.00116403417275457,0.00226770905873908,0.000332482026005554
0.262626262626263,2.40584380297726e-05,3.39813767324948e-06,0.000232460655711364,0.000555448580338069,5.62278777707093e-05,0.0014371658017458,0.0012116348347786,0.000660295064306315
0.282828282828283,2.12589528425511e-05,1.75099908322762e-06,0.000160560212359773,0.000591551352701281,7.90326226112192e-05,0.000890864279921244,0.00144016267470359,0.00131569966625378
0.303030303030303,1.67604055274495e-05,2.35423178607252e-06,0.000115603340762327,0.000498797670960949,9.90482041363094e-06,0.000565811903792346,0.00149393712356347,3.37509433068206e-05
0.323232323232323,9.34183901479813e-06,8.65120671056374e-06,0.000143565293395431,0.000203301494109076,2.85656037886106e-05,0.000563007471654565,0.000964896183771269,0.00115135359812313
0.343434343434343,8.71363882648524e-06,5.61650610797493e-06,3.35264867412643e-05,0.000174534782311608,3.4642806216123e-05,0.00059636148730291,0.00042120794006939,0.00154123474270274
0.363636363636364,1.58778692904704e-06,2.8540906564789e-06,2.99694041145937e-05,8.91553147393531e-05,1.48127945109877e-06,3.88728047686637e-05,8.2322601223872e-05,0.000421474841760028
0.383838383838384,9.68067163320541e-07,2.29569463416901e-06,2.29786417631495e-05,7.01836458708582e-05,1.19641750682131e-05,5.33980961487934e-05,0.000411337736870188,0.000894209497679821
0.404040404040404,6.74374766473917e-06,1.588261733243e-07,5.24749386698886e-05,0.000197108158815906,8.73344642942087e-05,8.68628736916399e-05,0.00152650870813609,0.00197243598939778
0.424242424242424,1.38876728370541e-05,4.88638445661493e-06,9.94722199621767e-05,0.00021890468859187,3.61971424314711e-06,0.000296291706455287,0.00116176595949113,0.00115532685589392
0.444444444444444,9.61269514965224e-06,7.80746405792954e-06,0.000101200322030204,0.000400794364536772,0.000121517972932028,0.000896500799120958,0.00223292891672378,0.000806658596471277
0.464646464646465,2.01181168153486e-05,3.48383240211803e-06,0.000182591648208996,0.000630346833840001,0.000105206976576344,0.000894567824706663,0.00317347516145983,0.00190689720429305
0.484848484848485,5.81920192435081e-05,1.91682303314344e-05,0.000484868223966206,0.001300311393718,0.000453768113271913,0.00186621333151149,0.00331052579576907,0.000505588526198864
0.505050505050505,4.24141113142262e-06,1.41281082659539e-05,2.33670164302424e-05,2.00344249052797e-05,0.000376900455953511,0.000156168200836637,0.000413408725462139,0.00289330418046418
0.525252525252525,4.89031719868027e-05,4.74599761668415e-06,0.00044168591357141,0.00139227121428764,0.000301626477273498,0.0026274702668716,0.00571468355340754,0.00423938432334348
0.545454545454545,2.12480275210147e-05,3.76348869983723e-05,0.000130249129245197,0.000124938123673674,0.000784659147995859,0.000815170106830188,0.00440353470005583,0.00017203682554201
0.565656565656566,5.21742001524661e-05,6.1035984061597e-05,0.000271223896556538,0.000161381785573844,0.000523613409572854,0.00171699710988893,0.00214351980516669,0.0012476399882474
0.585858585858586,2.53546317920961e-05,7.21945869108787e-05,8.01514894264166e-05,0.00112218083275173,0.000192335038888006,0.00210459037972521,0.00137904606619133,0.00369949497656208
0.606060606060606,2.35974915467896e-05,5.12393298293112e-05,8.55368207552942e-05,0.000472539805984384,0.00039915443987204,0.000469895312545363,0.00428894298140214,0.00335897273849994
0.626262626262626,1.09220957417167e-05,3.32806644678385e-05,0.000116561907140156,0.000210347457202609,0.000254055747853199,0.000808146481218408,0.000163821670942532,4.51784630377539e-05
0.646464646464647,3.62144982735124e-06,5.48532209765362e-06,9.61241819221748e-05,5.8289267605538e-05,7.53808574898152e-05,0.000177873631709513,0.000727794316896513,0.00116693930751643
0.666666666666667,6.19633976672862e-06,9.75234267697189e-06,0.000127181078506178,0.000269381624264486,5.6133720065521e-05,0.000197633380462747,8.19014127246831e-05,0.00246724325667103
0.686868686868687,1.75351421880521e-05,1.45666769648667e-05,4.61711593122693e-05,0.000441069773183145,1.60806786881906e-05,0.00115728170922891,0.000663237097386471,0.00208621118407715
0.707070707070707,9.84468289266793e-06,3.27163143784004e-05,0.000377719516900354,0.000251893097789058,0.000526101846634708,0.0021572543776438,0.000665546350541835,0.0013728803772266
0.727272727272727,3.35808085358547e-05,4.51306371981319e-05,0.000105306651745463,0.00192369155441485,0.00107984732593436,0.00251763291980422,0.00768858199291778,0.0015762148200229
0.747474747474748,2.39409049922444e-05,1.20679691336875e-05,0.000327525985122465,0.000268375424555073,0.000392781347244936,0.00273991474289137,0.00157036801625368,0.00419303471604771
0.767676767676768,2.89340424400319e-06,8.32666796418691e-05,0.000791261258698273,0.0020264198013481,0.00233088247972502,0.00935791318854962,0.0152177955587023,0.0133729870410659
0.787878787878788,5.47374437057935e-05,0.000139774452474484,0.000759533547138092,0.00412063766405013,0.00271376437643789,0.00674133587472703,0.00842658387410555,0.00072526195775513
0.808080808080808,1.36911159228648e-05,0.000106054687698864,0.000780668519330785,0.00120623806934228,0.000785987475337091,0.00101210885229497,0.00550674621536684,0.00243840034595078
0.828282828282828,2.40832763253596e-05,4.6597542328608e-05,0.000116552079664434,9.72162640748842e-05,0.000434735165186773,0.00250092370142774,0.00194319682471522,0.00193924793725442
0.848484848484849,1.79315371600097e-05,4.33482540362906e-05,0.000196739959070547,0.000449606714840733,9.6674004272046e-05,0.00152088109366266,0.00421764956210824,0.00506445554538684
0.868686868686869,2.73703715156781e-05,8.81006553845598e-05,0.00035916197156638,0.000553900365235727,0.000734859447357294,0.00208524172292957,0.00178410327825457,0.00528619447281931
0.888888888888889,3.48457103541699e-05,9.88285548966239e-05,0.00024099332739258,0.00121978898538644,0.000804124021326791,0.00042050414671907,0.00400387718940998,7.60713697274262e-05
0.909090909090909,4.45024180536491e-05,7.7835444124208e-05,5.07950060462115e-05,0.000771311935484409,8.45395511179237e-05,0.00174465353671416,0.00259351433087929,0.0010291276458867
0.929292929292929,1.10870163398946e-05,3.48206603710821e-05,9.02504623034872e-07,0.000540840626581995,0.000281702148154761,0.0017912738483008,0.00453059240256604,0.00410853355496665
0.94949494949495,2.87322377015009e-05,8.99782333352306e-06,0.000247183763989689,0.000594601620000731,0.000295055846817327,0.000943296580947717,0.00129876612420277,0.00294777029327867
0.96969696969697,2.6815438487704e-05,1.37007255545107e-05,0.000192077672584112,0.000359899526224283,0.000280554018154078,4.48998187065897e-05,0.000934349691756764,0.00274858525008481
0.98989898989899,6.52827486358198e-06,2.40715030663807e-05,4.05196609374325e-05,0.000106362352896294,0.000543197738363421,0.000124856724600164,0.00394184128556263,0.000770849794049955
1.01010101010101,9.44287884552253e-07,2.92974479916275e-05,3.20343359339059e-05,0.00028882365928351,0.000803703761422359,0.000847316996978043,0.00410438952866743,0.006059072733406
1.03030303030303,2.11386341857356e-05,1.56567291886844e-05,0.000201788708115824,0.000588082504107135,0.000617197598922203,0.00134506203693391,0.000323732777834707,0.00659071060689032
1.05050505050505,9.45537210377267e-05,8.84599222090721e-05,0.000608410752920729,0.00072571483556505,0.00144657997043729,0.00156939746754692,0.0044177912142187,0.00275495113484019
1.07070707070707,6.74570701946209e-05,0.000136139357311826,9.2778703868035e-05,0.00172166703241761,0.000863429132562099,0.00500277248763759,0.00833648472579529,0.00256045664746485
1.09090909090909,8.30020909714513e-05,0.000166394807382453,8.39605624663592e-05,0.00217366816847209,0.00067716341338267,0.00251013270210843,0.0066698132133628,0.00508987389495763
1.11111111111111,4.39199128523526e-05,0.000127134426000985,0.000365643351802225,0.00160098076660287,0.00106682967927885,0.00165760335622656,0.00406603790794824,0.00764849886884456
1.13131313131313,2.45042814115415e-05,8.0651496701778e-05,0.000334893952690818,0.000367881627172273,0.000730097894419135,0.00195543883637317,0.000911846799663163,0.00152758512879125
1.15151515151515,2.33624826693202e-05,5.98801460567344e-05,0.000252711495196012,0.000501614578247874,0.000103141579930188,0.00158931245202454,0.00403200530027137,0.0011259411940685
1.17171717171717,6.33789202320045e-06,1.69899345803248e-05,0.000194816330579606,0.00016458813986453,0.000164084035391365,0.00127000760362972,0.000453403358419813,0.00478922424472761
1.19191919191919,1.43471154618879e-05,1.74098257110789e-06,0.000129333056097636,0.00044412178129094,0.000145785522671638,0.000531671465524353,0.000753870180904531,0.00408824549417464
1.21212121212121,1.89831933035123e-05,3.0514008972915e-06,0.000175580491539762,0.000438994325868025,7.41241861301756e-05,0.00118001607106244,3.88433567714008e-05,0.00225552212267655
1.23232323232323,2.3683540586461e-05,1.05415505485817e-06,0.000208986591047289,0.00058276133345414,6.76371500337725e-05,0.00137116711874707,0.00028288539186816,0.00392521951693703
1.25252525252525,2.73339791263538e-05,2.11821871709539e-07,0.000229673671989339,0.000707967124905284,9.1952631547744e-05,0.0014492569121658,0.000741862906314505,0.00396770991641154
1.27272727272727,2.15043947875415e-05,6.36791283470384e-06,0.000229021842387933,0.000433090271055203,0.000139191594603627,0.00150897117613713,3.59275907690915e-07,0.00230495048938861
1.29292929292929,2.16101354189036e-05,1.29392124882388e-05,7.08193690064363e-05,0.000795566751937482,0.000311469673748954,0.000473714113947921,0.000654932186216484,0.0041436794429397
1.31313131313131,8.46898684825348e-06,2.03302648393855e-05,0.000233842264705908,1.53032640715089e-06,6.64256267945973e-05,0.00113617442972852,9.96861423266382e-05,0.00498259411544044
1.33333333333333,1.93027375714472e-05,3.43359142382926e-05,0.000101459136509607,0.000485229036112034,3.21644253453712e-08,0.00111451836786902,0.00242583646862338,0.0021941720323928
1.35353535353535,9.93097062007564e-06,4.67197382809648e-05,0.000236324644003361,0.000238627352259227,0.000406845265014333,0.000777351660902204,0.000582604339343984,0.00325999731901599
1.37373737373737,1.23488251517756e-05,3.36143156942637e-05,9.32158015408691e-05,0.000394823542373524,0.000188093836348546,0.00086727446598811,0.000682761648682195,0.0057427888954984
1.39393939393939,1.4810361475881e-05,2.42796450591332e-05,2.00882344247866e-06,0.000235511185564086,0.000194918453669812,0.000243006149429625,0.00296398859646696,0.00366637566355177
1.41414141414141,2.1528831739559e-07,1.56256044876457e-05,5.89370183913529e-05,0.000423102083213722,0.000138468841106548,0.000778009733665819,0.00288568483993545,0.00302679927478389
1.43434343434343,1.65181196618569e-05,1.46253782684624e-06,0.0001375845130826,0.000437418030550418,5.76973214542198e-05,0.000114103630076245,0.0028469883946648,0.00492255167083888
1.45454545454545,9.0537226753451e-06,8.86684542455995e-06,9.46632127479807e-05,0.000399445090738304,0.000254868985371859,0.00063213781638638,0.00378703106435108,0.00444015441181322
1.47474747474747,4.37045921046764e-05,9.27590336541328e-06,0.000372889140817456,0.00106931036890678,0.000233223871619614,0.00154947675864087,0.00425614330403423,0.00241106182268291
1.4949494949495,2.83523916300155e-05,2.36661190777809e-06,0.000272008276899216,0.000812427388148684,9.89092977814465e-05,0.0023370999240524,0.00175869647434146,0.0053010124594759
1.51515151515152,0.000106655669604994,4.28135235055471e-05,0.000905461014226283,0.00244204796175218,0.00128265595597954,0.00384169176275773,0.00713568078528282,0.0106198244337485
1.53535353535354,2.05706941147632e-06,3.64467544318181e-05,7.39570803700573e-05,0.000788568717899396,0.000555802534442984,0.00240024539020167,0.00737571758975403,0.00472527546048995
1.55555555555556,2.23690989091807e-05,3.67940633476671e-05,0.000155396418460185,0.000101102227594907,0.000796670362107177,0.000819387012358952,0.00657656237111137,0.0035764388843687
1.57575757575758,6.81738736567628e-05,9.90520878616508e-05,0.000255647202135112,0.000697686002022579,0.000641370548215059,0.00381221720028679,0.00123243405633477,0.000657497561330045
1.5959595959596,4.86004252390204e-05,0.000124019952956633,0.00014447303572851,0.00173168388305323,0.000550682826386095,0.00219947496759665,0.000792281847834087,0.0054128007841725
1.61616161616162,4.59142789397404e-05,0.000119117143894343,0.000303506796417441,0.00117482397383961,0.000975643700735329,0.00133045615057514,0.00802183491732644,0.00839863854707978
1.63636363636364,2.08064278655051e-05,5.686203369204e-05,0.000202282375870499,0.000253961478607234,0.000546646712987764,0.00186558880827881,0.00242972299519797,0.0045691170289438
1.65656565656566,3.68397978012247e-06,1.0568145698997e-05,0.000120349021634159,0.000109196026587988,1.2117990395577e-05,0.000342047841196624,0.000606884938789243,0.00372643014760354
1.67676767676768,1.63109611874268e-05,1.65138234609064e-05,2.27738436109348e-05,0.000313469075244655,0.000138627711101069,0.00128113684020414,0.0017062031471502,0.00475217676042217
1.6969696969697,8.85917678999926e-06,2.62439462651587e-05,0.00030846190886602,5.99563188643515e-05,0.000369510374271798,0.00139387865343421,8.45689689819018e-05,0.00444776389577761
1.71717171717172,2.37503174195519e-05,1.45575630085548e-05,8.57416454340676e-05,0.000955332832269562,0.000299729125492032,0.00015437948318775,0.00137481327828182,0.00384805109739128
1.73737373737374,3.08088885254548e-05,2.34680763329109e-05,6.16901836382189e-05,0.00130008270165843,0.000497403338488356,0.000309725552766982,0.00295907304322207,0.0032049511250376
1.75757575757576,1.38367346608839e-05,4.75259925300786e-05,0.0005645213437174,0.000905603769815633,0.0015112539533865,0.00641071970574336,0.0104605531622663,0.0133311655151847
1.77777777777778,1.89919019800699e-05,1.0919473795723e-05,0.000280645226023057,1.14306401347575e-05,0.000640048457301368,0.00381983423945864,0.00701313835385098,0.0102670222331749
1.7979797979798,4.51641674272252e-05,0.000110957972047521,0.000575478430512755,0.00312907682889807,0.00191315066905817,0.00383679794760194,0.0021585953425447,0.00432714071403151
1.81818181818182,1.82860425076981e-05,0.000112178643164595,0.000762276833158326,0.000863187402528443,0.000412014240939396,0.000520855866683601,0.00519875945281179,0.000683439770756245
1.83838383838384,1.6451847617116e-05,2.34150111018128e-05,2.1048895012088e-05,0.000398491134242285,0.000687185732942464,0.00219490972952707,0.000732559780487696,0.00303952680684216
1.85858585858586,2.72537491043945e-05,8.14200196013193e-05,0.000373461733537805,0.000124304033643607,0.000505559240829623,0.00286171048545647,0.00532339400903675,0.00534348440212706
1.87878787878788,5.24085351112369e-05,0.000147692998843096,0.000452190214823567,0.00134591208372603,0.00126694187674303,0.00240513679207255,0.008977092244846,0.0115538378622722
1.8989898989899,4.1492691852274e-05,0.000108465640029642,0.000151203261657518,0.00156530037722136,0.00067564257280095,0.00133452230953077,0.000434928634387433,0.00683123272167085
1.91919191919192,2.76090534820916e-05,2.60594871468456e-05,0.00018035259652649,4.7996132907846e-05,0.000418798662306895,0.00132772005035786,0.000166982591013554,0.00274247741027445
1.93939393939394,4.06169266962131e-05,5.00584019098582e-05,0.000168389253087486,0.000261238193270175,0.00030289039858522,0.00194456190582981,0.00164686090144261,0.00301062297957955
1.95959595959596,2.91479769778391e-05,5.27932860863167e-05,0.000155057166261408,0.00032157736915156,0.000883306511900939,0.00128908951033679,0.0079747116991512,0.0053423701067225
1.97979797979798,5.49748773917003e-05,1.44333568612431e-05,0.000477245850865282,0.00135136569835725,0.00048851154604046,0.0021812512963888,0.00605499438006424,0.00802573034001286
2,0.000149433312243152,5.12237357508383e-06,0.00131112433436487,0.00389372007109068,0.000301768447591222,0.00678862747915754,0.0159270446761561,0.00721791843230735


==> CnTableTentFo_p4.csv <==
phyT,c1,c2,c3,c5,c6,c7,c9,c10
0.0202020202020202,2.74929621340014e-05,1.11006768799271e-06,0.000235488320832422,0.000692730198831981,4.05309466082748e-05,0.0012081880754885,0.00209372210723391,0.000332281435071025
0.0404040404040404,2.12464930422485e-05,1.98954129215778e-06,0.000174258271908756,0.000501893388961339,1.15895854204684e-05,0.000741796790715371,0.00158405735876155,0.000291095217272108
0.0606060606060606,1.21049984209698e-05,4.19950151142601e-06,0.000113959752590098,0.00040803147982782,5.62380083174441e-05,0.000716614538287086,0.00154624197983022,0.000124888271849866
0.0808080808080808,1.23880844062896e-05,4.22685306489257e-06,8.64216379893312e-05,0.00019954603475103,1.1092213290681e-05,0.000324105263966645,0.000691753467351092,1.63926599106023e-05
0.101010101010101,2.53988329301791e-06,6.67613165106218e-06,5.2180979609795e-05,0.000232314157633251,1.97059009829914e-05,0.000301802485322078,0.000298484888484163,3.21106295846363e-05
0.121212121212121,2.11134286232095e-06,3.20847054013917e-06,1.81980681746019e-06,1.0889323049601e-05,4.55518482112005e-05,3.24534197324589e-05,0.000360768952057278,0.000165565247300936
0.141414141414141,2.29580738952961e-06,4.44855440284719e-06,4.71209518924098e-05,0.000119172859782524,1.51687204721362e-05,2.79187671823333e-05,0.000448339824527633,0.000255819532942514
0.161616161616162,1.07369599189333e-05,8.0568065465858e-06,2.6821556286416e-05,0.000256036478240573,4.23973420402568e-05,0.000506319775607889,0.000423754704000023,0.000291865834700089
0.181818181818182,1.09880779564087e-05,6.49215942949422e-06,0.000140706861819329,0.000250614471175248,3.54265601281156e-05,0.000592600937560556,0.00126292853088239,0.000366512793322782
0.202020202020202,1.72486294642837e-05,4.35828417799655e-07,0.000143253199401006,0.000461408806809338,1.96416443369873e-05,0.000735069650849129,0.0015688221924588,0.000140038447739688
0.222222222222222,2.20184776300592e-05,7.57180753596653e-07,0.000173502077123189,0.000622110711974155,3.77661742323454e-07,0.000818915562982303,0.00224863752638149,0.00018803930278799
0.242424242424242,2.58942751996116e-05,1.69370484998099e-06,0.000228630543567032,0.000656181453544846,3.49232327100379e-05,0.00124558133699137,0.00208121538787243,8.12653304682609e-06
0.262626262626263,2.48237403721596e-05,1.42519091758664e-06,0.000217374100645262,0.000636878295439125,3.26132975888571e-05,0.00116440617532687,0.00207771058310158,5.90816553518447e-05
0.282828282828283,2.04449831802123e-05,9.74041618972965e-07,0.000174945822065897,0.000543401915844122,3.95754656403735e-05,0.000873800124076007,0.00196266460622474,0.000327791927527965
0.303030303030303,1.6057190278751e-05,5.52131747544315e-07,0.000136193068861257,0.000419916378293417,1.65491130779127e-05,0.000726717463229387,0.0013578823759417,1.88751388168207e-05
0.323232323232323,1.13154349508093e-05,1.11857640527901e-06,0.000101862171949518,0.00029005428061557,4.92423507303386e-06,0.000539342610273089,0.000927929699914176,0.000177418401762663
0.343434343434343,7.58118142485387e-06,1.48062969063112e-06,5.03908359918981e-05,0.000199917340245326,2.6370112776064e-05,0.000318570490866588,0.000637157547607181,0.000261263850443783
0.363636363636364,1.46670318423858e-06,3.43425309479173e-06,3.47778711040636e-05,7.71877078386551e-05,1.6292524483319e-05,2.01595786526454e-05,0.000284531727112736,9.00228221782928e-05
0.383838383838384,1.10320727841895e-06,2.58324974211632e-06,2.36631569484613e-05,8.06225003862071e-05,3.51067607518019e-06,1.10482120780908e-05,0.000240432431981574,0.000363569090154225
0.404040404040404,6.34145152389465e-06,4.78090115718643e-07,5.50636092089829e-05,0.000169039760589573,5.29251411718334e-06,0.000311524533967322,0.000545808737191233,3.30771964081045e-05
0.424242424242424,1.12978630442129e-05,3.23049182959778e-08,9.51980519476731e-05,0.00027850641057281,7.63866027125859e-07,0.000491789411157129,0.000846661550493288,4.4356726510042e-05
0.444444444444444,1.73007689663329e-05,2.20016539209666e-06,0.000138406469374186,0.000382247035404681,9.30368777962709e-06,0.000548706940679877,0.00132242629584289,0.000466060149492853
0.464646464646465,8.9675930312616e-06,1.21660459977413e-05,9.91679339628071e-05,0.000442358700237566,0.000242841366306479,0.00103098350974948,0.00258445474113334,0.000527210749804219
0.484848484848485,6.11400726562294e-05,1.68715406725362e-05,0.000518369662015017,0.0014267531891039,0.000453218694605351,0.00232670399245194,0.00353196970444491,0.00205034900374867
0.505050505050505,1.77979106108506e-05,1.17662741745406e-05,0.000144451699965353,0.000405771005152156,0.000335898327268769,0.000544783354538225,0.000881847627699051,0.00179808559093786
0.525252525252525,1.93364849512268e-05,9.92397948618162e-06,0.000190579413839931,0.00072935986011391,0.000175848930696887,0.00159674677965116,0.0036599381021416,0.000184932633691348
0.545454545454545,1.51111602511023e-05,3.30191893205267e-06,0.000105219112583654,0.000217495028404319,9.15338314808611e-05,0.000288514170484255,0.000768784442680692,0.00121933722700762
0.565656565656566,2.26606882383074e-05,1.05018270675217e-05,0.000179499813233619,0.000340337939521151,0.000236305191641861,0.000263876906507088,0.000191631779331569,8.51265513428512e-05
0.585858585858586,5.13417006708927e-06,2.54932165586474e-05,4.08067271311374e-05,0.000489468803325233,8.31219455845952e-05,0.00142690441519444,0.0018378535860375,0.00135232328423207
0.606060606060606,1.59137937935094e-05,2.72797843696715e-05,1.06184993597935e-06,0.000257576544784754,0.000186785652237509,1.0599403564085e-05,0.00151167382543926,0.000240968988803214
0.626262626262626,1.24194969781666e-05,3.39594309666236e-05,8.37934339292801e-05,0.000362949915069688,0.00027537048681614,0.000395969623407599,0.00172932172930274,0.00128749247258941
0.646464646464647,5.75872420793822e-06,3.33841665050016e-05,0.000192617143907725,0.000213866265232898,0.000259425405340519,0.0006600406824111,0.000804769522294857,0.000573190323791883
0.666666666666667,1.6156793314015e-05,2.42960731395847e-05,4.09963948715397e-05,0.000326499276376513,3.67580846147852e-05,0.000964313680972495,0.000367144836334266,0.000543487789071762
0.686868686868687,9.87590804446548e-06,1.38913684573083e-05,0.00020989202169841,0.000160129205115211,6.84645985233878e-05,0.000653291480761542,0.00172837647289992,0.000717617855261476
0.707070707070707,1.90614736316763e-05,3.76499188858848e-06,0.000142544046552895,0.000531831186207254,2.53109451733291e-05,0.000936923603684914,0.00122762230743145,0.000353024269734714
0.727272727272727,2.48061907979491e-05,9.42526290964585e-06,0.000137440712692616,0.000904130618069598,0.000282000610615452,0.000129400013667125,0.00416588949130148,0.00135708412851443
0.747474747474748,2.6398340718433e-05,1.93036568504196e-06,0.000255558830388206,0.000613433111321782,4.95396063939502e-05,0.00153361511088163,0.00176401341672711,0.000278948503648291
0.767676767676768,1.3537034390193e-05,4.03240116732539e-05,0.000495597014047,0.000684685331072132,0.00113509643619469,0.00519694421978512,0.00611228073996517,0.00574101298070229
0.787878787878788,3.69700724644761e-05,7.03136741578292e-05,0.000299788053430561,0.00242389935811849,0.00151202974290476,0.00354395232243232,0.00725625863182966,0.00288832787262949
0.808080808080808,6.9563173283882e-06,8.18584284514312e-05,0.000652651944684113,0.00111431010664531,0.000869783725295559,0.00203385112196353,0.00329385369945268,0.00249343114212097
0.828282828282828,3.4138721588528e-05,8.41763927067474e-05,0.000363726249568819,0.00079943575345709,2.8676764997293e-05,0.00209068384523725,0.00334750121492955,0.00244153127101909
0.848484848484849,1.31396215954371e-05,6.03079681940066e-05,0.000314585670949885,0.00038927507771902,0.000490038215096078,0.00139659024984762,0.000983878255792381,0.00115419901938757
0.868686868686869,1.61774881762833e-05,4.03565991384802e-05,8.82732608844528e-05,0.000466862927811729,0.000391731256860872,0.00054558969337859,0.00247036976784898,0.00163762348081975
0.888888888888889,1.28748446964755e-05,2.04214344297071e-05,3.01407457796721e-05,0.000258632036380435,8.37873671171163e-05,0.000461529297068386,0.0011523800480886,0.000795496690983999
0.909090909090909,9.12456148072227e-06,9.88646871968868e-06,8.23152558560025e-07,2.13678750649038e-05,0.000258952650604827,0.000950153291429556,0.002714134800887,0.00119204398467643
0.929292929292929,5.19458226766467e-06,1.74590042258949e-05,0.000126424949959958,0.000579049010673183,0.000108189492680932,0.00117570586489091,0.000685377505721618,0.000906414430269731
0.94949494949495,2.29351732006222e-05,1.39112648911421e-05,0.000147951234908739,0.000177543923386314,5.75295400997433e-05,2.2354656573409e-05,9.90895776200595e-05,0.00121226278461775
0.96969696969697,9.9042633794344e-06,1.26067041774647e-05,0.000105285631821772,0.000471088894903438,0.000271714032383574,0.00109777755281515,0.00276381128353753,0.000441135963082484
0.98989898989899,2.18532976581365e-05,3.28622872070028e-06,0.000193393296187949,0.000631592157543936,6.41693106411267e-05,0.00114134467571958,0.00271272158750058,0.000103107578568462
1.01010101010101,4.40105150940617e-05,2.39688377190461e-05,0.000382609130507472,0.00102156382913687,0.000641018736199594,0.00176356825842672,0.00264725244647579,0.0030013076335238
1.03030303030303,6.75798217639745e-05,3.63054470899904e-05,0.000529556227157002,0.00122271835717891,0.00082116112040076,0.00130740895195453,0.000681902042596327,0.00234142980840146
1.05050505050505,1.10736607814577e-05,3.73826742490202e-05,1.54589072076661e-06,0.000533317718736992,0.000534973307214415,0.00175402217116238,0.00446977643638258,5.45596688308544e-06
1.07070707070707,1.99560770868246e-05,1.38692756528336e-05,0.000113423241682786,0.000146260473319781,2.99524238961402e-05,0.000103918899726718,0.000810035406226373,0.000588839201099978
1.09090909090909,9.26561272684978e-06,3.51689330191363e-06,5.84812741999952e-05,0.000137387766597774,2.48330583272893e-05,0.000293654007128552,0.00080560921413031,4.46459694822821e-05
1.11111111111111,1.15390991828335e-06,1.20700272936425e-05,6.09458170954813e-05,0.000223014168350577,0.000102974529853972,8.43118931186382e-05,0.000196952657746552,0.000756413243036658
1.13131313131313,5.94464560865759e-06,2.2640121171813e-05,0.000100483015932462,0.000150825666351051,0.000201191112398247,0.000534742033284186,1.90410861833357e-05,0.000393568617444995
1.15151515151515,1.53160255753626e-05,3.12803905164749e-05,0.000104727298154694,0.000285799654375663,0.000129945450511482,0.000942976572120946,0.000957601852659806,0.000715673356703457
1.17171717171717,4.20243566212619e-06,2.33827456910252e-05,0.000219586374959668,8.19809364542845e-05,0.00017438699985961,0.000583350345745415,0.00201147174025351,0.00114904691454765
1.19191919191919,1.81868109701e-05,1.21785944454667e-05,4.47800394764997e-05,0.000727090224379001,0.000239519559676271,5.23166840961098e-05,0.0018986752420993,0.000366072017043972
1.21212121212121,1.69466960082687e-05,1.05687735826865e-05,0.000228830538677283,0.000209255079042903,0.000292154905575437,0.00159379565037376,0.000166777013143382,0.00125076790349476
1.23232323232323,2.39401794184246e-05,4.68492338340232e-07,0.000200231099863668,0.000654922790296109,2.87438992996325e-06,0.000944204897491474,0.00248956194546102,0.000279630063459768
1.25252525252525,2.83778897229858e-05,3.86291666367583e-06,0.00020164598369643,0.000866363157880468,0.000125607567858996,0.000823246725296656,0.00328943098405077,0.000942437713123565
1.27272727272727,2.07059412669075e-05,8.86810079464562e-06,0.00024551322906774,0.000373576561391697,0.000211536738179641,0.00149430402594009,0.00114936162718626,0.000639075827364666
1.29292929292929,2.08330596831452e-05,8.95457515004416e-06,9.73836898738867e-05,0.000667781761086284,7.54713496893267e-05,0.000627783589253195,0.0013259938847523,0.000562706294153781
1.31313131313131,1.26091838543729e-05,4.23284735240337e-06,0.00013242258416013,0.000399628474178959,7.65782204958931e-05,0.000307258793785736,0.00190743757881673,0.000709002618167531
1.33333333333333,1.00131401787884e-05,1.22750037268027e-06,8.00256526907184e-05,0.00013311140524408,0.00011983757936207,0.000705705454205618,0.000782833323072607,0.000346248619840894
1.35353535353535,4.11900480834504e-06,8.01065284106173e-07,2.76075548248933e-05,0.000269353559417262,6.31245296052185e-05,0.000133497406915373,0.000330725666023213,0.000739140044879572
1.37373737373737,2.51925095184902e-06,1.01214598313693e-05,5.5295700723712e-05,1.13876223143405e-05,9.79576202939647e-05,0.000407851717646679,0.000304830834378045,5.11436911179164e-05
1.39393939393939,1.29617654431868e-06,9.7986933025318e-06,7.48951302063094e-05,0.000204833800627968,0.000115578349309531,0.000158424458833295,0.000118018245645501,0.000903897831850742
1.41414141414141,8.21937559347674e-06,1.65186173273213e-06,4.79779230521393e-05,0.000164955469732275,0.000112195766583501,0.00063635795595296,0.00154516384372899,0.000429946157094907
1.43434343434343,1.2757033925892e-05,5.23998641632772e-06,0.000139243367769104,0.000489625912256653,7.23552344533696e-05,0.00071092477516177,0.000741239882461442,0.000126083908961405
1.45454545454545,1.38645811602611e-05,1.20391656954766e-06,0.000107738646962896,0.000312551125400073,0.000132352827669546,0.000501805727328497,0.00163965975594715,0.00112901301292112
1.47474747474747,4.01105250080747e-05,4.35633378170763e-06,0.000354323895747966,0.00106766732621955,0.000176765785211863,0.00193317504713886,0.00343819367282538,0.0011632541722546
1.4949494949495,1.97420028773543e-05,4.72540965290591e-06,0.000192258789973421,0.000611724748360132,0.000123701895711648,0.00142566319161141,0.00299694947540941,0.000386618403188432
1.51515151515152,0.00010214776949824,3.54543970422228e-05,0.000873071596078745,0.00237793042187651,0.000986185776998827,0.0040791612316502,0.00583921625280803,0.00502332964743557
1.53535353535354,3.34521495966023e-05,5.36989848076708e-05,0.000198145116403925,0.000128761674660138,0.00111279642671347,0.00129035511497122,0.00510973314932195,0.00179402855556843
1.55555555555556,5.65935531662287e-05,6.50102797981056e-05,0.000292106567078232,0.000160150393163111,0.000584374763516804,0.00178561575157943,0.00260772069856574,0.00248546306650549
1.57575757575758,9.29288688089613e-06,4.56784483269246e-05,0.000120199143550881,0.000903885406766225,0.000178864826032854,0.00173952290855506,0.000379872161790473,0.00153337597947667
1.5959595959596,1.36074609877745e-05,2.2057580180368e-05,2.54481130328443e-05,0.000120177001022848,0.000310664836404573,0.00087598402901512,0.00279031587496492,0.00127438273640834
1.61616161616162,4.89723357599559e-06,2.20684008829242e-05,9.88280017097942e-05,0.00018950073823909,0.000186760964728139,0.00052222409388486,0.000431363764357151,0.00112245144631773
1.63636363636364,6.04967645645438e-07,7.76410689518059e-06,8.40853514825213e-05,5.66982992720177e-05,2.31015504532639e-05,0.000229718212096941,0.00133293191821007,0.000331274956851368
1.65656565656566,4.78853100571719e-06,6.77834682405454e-06,9.48025300206989e-05,0.000210166162499803,9.12429876378518e-05,6.14977040411802e-05,0.000589125656882628,0.000413124229358908
1.67676767676768,1.32127270014437e-05,6.92301821603181e-06,6.41193465467094e-05,0.000389602477423701,6.89319781752573e-05,0.000553527252895147,0.000484405901498786,0.000270117173671647
1.6969696969697,1.79466886332524e-05,7.35048695499341e-06,0.000105476593564857,0.000454222810695182,1.73043943494378e-05,0.00109655268196907,0.000391546866210124,0.000623210591620182
1.71717171717172,1.4725296402035e-05,2.15097467266001e-05,0.000325700874852619,2.72333636683886e-05,0.000370526588305164,0.00197905031432311,0.00131046664704382,0.000215392248095636
1.73737373737374,3.47763788076383e-05,4.05619209777053e-05,5.54057165567112e-05,0.00186516781207746,0.00107561313096205,0.00233132050216178,0.00894720810365079,0.00452772763468823
1.75757575757576,1.5116825304598e-05,4.29297992599192e-05,0.000529419350826427,0.000680951952376635,0.0011779941008889,0.00530108094485482,0.00592684592909087,0.00584239683496424
1.77777777777778,2.85636166670322e-05,2.79724196112219e-05,1.46913817407612e-05,0.0011744525045837,0.000427623735882676,0.000197832185523827,0.00125180009055148,0.00134042417124802
1.7979797979798,2.24822632603483e-05,2.33132437946759e-05,1.82601989203723e-05,0.00135599307974354,0.000822443530378969,0.00195418798401104,0.0059532137291245,0.0027961479077776
1.81818181818182,4.81977443961279e-06,6.64882103752484e-05,0.00054824107010143,0.00101498211581896,0.000814077649818223,0.00191570943458919,0.00271262148566365,0.00237390156552664
1.83838383838384,3.96095496635329e-05,0.000111042669833417,0.00052533157237189,0.000828643979521537,0.000113053814380315,0.00257649048396669,0.00502871805980787,0.00351773121827026
1.85858585858586,3.15447078115261e-05,0.000111237171467327,0.000503803804562608,0.000551877072112461,0.000877219899965365,0.00276275345689303,0.00109266903056426,0.00213207167783486
1.87878787878788,2.89915644334782e-05,8.15202059343267e-05,0.000218125108088607,0.000909678645818701,0.000712251068833547,0.000870536419276591,0.00401340247301873,0.0024870462407196
1.8989898989899,2.45086703870578e-05,4.18647732542965e-05,2.84938378016797e-05,0.000431527545019517,0.000142450720199916,0.00065669618966227,0.00146665335490459,0.000872040870616431
1.91919191919192,3.70462942322902e-06,5.5516948131995e-06,2.13304481713195e-05,0.000210848769546912,0.000237605296003736,0.0011557383447609,0.00278208930162638,0.00115784984569967
1.93939393939394,9.81178329984012e-06,1.40875254075468e-05,0.000151037706477286,0.000632912647252293,7.60455553069361e-05,0.00146553078388756,0.00114216015306146,0.00120500384295918
1.95959595959596,4.28321199348325e-05,3.29792568218856e-05,0.000290004513106012,0.000339200206442264,0.000502292236649549,0.000191028444701313,0.001468258788066,0.000506440598681157
1.97979797979798,2.83395981663936e-05,3.32777339506762e-05,0.000221192271906867,0.000345348672936896,0.000851969986569667,0.000379029919810758,0.00191424060909851,0.00313581444838573
2,0.000197357354396743,6.79849882034844e-06,0.00174705901519911,0.00516178091479702,0.000199623039716101,0.00964053315673263,0.0181515887316543,0.00131529086704107


==> tabEnergyFO.csv <==
t,Ep1,Ep2,Ep3,Ep4,Ep1Sign,Ep2Sign,Ep3Sign,Ep4Sign
0,0.0123191044457767,4.99334951188667e-05,1.36931155892044e-07,1.07116631022452e-10,-1,1,1,-1
0.204081632653061,0.00259524246330549,8.18471583440881e-07,2.7845203381524e-08,1.46331235016692e-11,-1,1,-1,1
0.408163265306122,0.005172715520265,2.7935301142587e-06,9.74353024829781e-08,1.40821968318217e-11,1,-1,1,-1
0.612244897959184,0.0023484977223253,3.2811615318284e-05,5.92907759043686e-08,5.19878235361346e-10,1,-1,1,-1
0.816326530612245,0.000226882662503288,4.79883853084682e-05,4.89854981636878e-11,8.36101324707498e-10,-1,-1,-1,-1
1.02040816326531,0.00261180223498278,1.87779832344949e-05,6.56605810620162e-08,2.99698708919702e-10,1,-1,1,-1
1.22448979591837,0.000860395946891888,1.64734072186993e-07,1.786567880767e-08,7.65843865687031e-12,1,-1,1,1
1.42857142857143,0.00793242691606482,7.82789016978518e-06,9.7168228315976e-08,1.73671308475206e-10,-1,1,-1,1
1.63265306122449,0.00812376500179515,7.6930569489513e-05,1.83492212603649e-08,8.7694315118527e-10,-1,1,-1,1
1.83673469387755,0.00526030179332943,4.20676385652985e-05,4.86337040376471e-08,7.0980719008309e-10,-1,1,-1,1
2.04081632653061,0.00662568683475146,1.32920770960588e-06,1.14399203063519e-07,4.7976155868848e-11,-1,-1,-1,1
2.24489795918367,0.000218903762305417,1.51455177014913e-09,3.29727578100589e-09,3.32301832910617e-12,-1,-1,-1,1
2.44897959183673,0.000587967385091747,1.70521677740839e-05,1.81437196730867e-08,2.93818138163763e-10,1,-1,1,-1
2.6530612244898,0.00141934234624341,4.09726026616502e-05,2.92831484472648e-08,6.74516026296627e-10,-1,-1,-1,-1
2.85714285714286,0.0031328879188611,2.02849576287002e-05,6.78554730946712e-08,2.12699450519115e-10,1,-1,1,-1
3.06122448979592,0.00760789120806428,5.33761582779954e-06,1.0499601240007e-07,1.5355177606241e-10,1,1,1,1
3.26530612244898,0.000948811076416411,1.8526738580543e-07,3.27536380210338e-09,2.73200953924071e-11,-1,1,-1,1
3.46938775510204,0.0100333618852801,2.21091771488977e-05,7.537265872495e-08,3.58785549265199e-10,1,1,1,1
3.6734693877551,0.00319320242165253,2.23926154572975e-06,5.42143226691963e-08,2.16502302399941e-10,1,1,1,1
3.87755102040816,0.00319167713004409,2.69934122476829e-05,6.64609122892984e-08,3.56222957326196e-10,-1,-1,-1,-1
4.08163265306122,0.0012149081881237,1.23031871030594e-05,2.71108530472374e-08,1.9067894212235e-10,-1,-1,-1,-1
4.28571428571429,0.000508407934615765,5.61732053117534e-07,1.03815207002999e-08,1.23840612127394e-11,-1,-1,-1,1
4.48979591836735,0.00485986670291374,1.25939858551222e-05,1.00992328219976e-07,1.39066778222055e-10,-1,-1,-1,-1
4.69387755102041,0.00286629653790454,9.88644830595286e-06,4.13138864019848e-08,3.33026082802634e-10,-1,1,-1,1
4.89795918367347,0.00845224053461861,5.24085464451727e-05,4.78276824811934e-08,7.24587179368031e-10,1,1,1,1
5.10204081632653,0.00859729027837246,1.33629651753347e-05,4.9605248551343e-08,1.81320388038044e-10,-1,1,-1,1
5.30612244897959,0.00266452252387821,1.8588226532459e-07,4.06853073289535e-08,2.49851814139911e-12,1,1,1,1
5.51020408163265,0.00463205343708387,1.49673802662808e-05,1.01709116574276e-07,1.97539158047834e-10,1,-1,1,-1
5.71428571428571,0.000263120722766657,4.65688713582203e-05,1.19798694788301e-08,7.89413844093831e-10,1,-1,1,-1
5.91836734693878,0.000964563457718449,3.63327237862826e-05,2.87777413510854e-08,6.09860165036912e-10,1,-1,1,-1
6.12244897959184,0.00296332263124654,5.08392577162459e-06,6.73531768173619e-08,4.27863582455052e-11,1,-1,1,-1
6.3265306122449,0.00338154047443392,3.06300828029169e-07,5.46367928937328e-08,4.9092047849591e-11,-1,1,-1,1
6.53061224489796,0.0101816590571203,3.31245569679762e-05,7.70276967959103e-08,5.2981471350213e-10,-1,1,-1,1
6.73469387755102,0.000841995960771063,7.66259224036803e-05,1.39385725347712e-09,9.78179751399517e-10,1,1,1,1
6.93877551020408,0.00778596891177228,1.27633275072117e-05,1.05829479139808e-07,3.20804185892258e-10,-1,1,-1,1
7.14285714285714,0.00336251543689589,2.25863920219674e-06,6.73003299729797e-08,1.74181739065107e-11,-1,-1,-1,-1
7.3469387755102,0.00117063498718179,4.15093431904077e-06,3.08375967753945e-08,6.67760560231271e-11,1,-1,1,-1
7.55102040816327,0.000838733897229864,3.25873188100695e-05,1.63813347733874e-08,5.56303289386306e-10,-1,-1,-1,-1
7.75510204081633,2.36890287961253e-05,3.60900519019196e-05,4.40643083388903e-09,5.2238665254451e-10,-1,-1,1,-1
7.95918367346939,0.00641771298554487,3.15021390329601e-06,1.14239551497921e-07,7.98172336264621e-11,1,-1,1,1
8.16326530612245,0.00511735822607682,3.13017016388639e-06,4.71555443847112e-08,8.70410143585753e-11,1,1,1,1
8.36734693877551,0.00799824443736092,1.14221851946452e-05,1.63979250274372e-08,1.64082916639383e-10,1,1,1,1
8.57142857142857,0.00776424330282723,1.88035238412433e-05,9.61020691210586e-08,4.27706637647438e-10,1,1,1,1
8.77551020408163,0.00106951949280776,1.6859264961474e-05,1.75438174041173e-08,1.05077788384088e-10,-1,-1,-1,-1
8.97959183673469,0.00285466132119026,2.38366842957921e-05,6.42308475213931e-08,3.55641253635589e-10,-1,-1,-1,-1
9.18367346938776,2.36763722079934e-05,2.15288844347674e-06,1.83949141572551e-09,1.06780063602454e-11,-1,-1,1,-1
9.38775510204082,0.00258562647300566,6.79240631141011e-06,5.80134415313812e-08,7.67901066548304e-11,-1,-1,-1,-1
9.59183673469388,0.005389620997311,8.20909785532923e-06,9.73546897263589e-08,1.97847648185736e-11,-1,-1,-1,1
9.79591836734694,0.00241651307423535,3.48452140798396e-05,2.65592908589086e-08,6.80773840535087e-10,1,1,1,1
10,0.012218209152788,5.05575963490168e-05,1.37171125762765e-07,3.24407797059748e-11,1,1,-1,-1


==> tabErrorCdiscConv.csv <==
ht,hs,L2P1U,L2P2U,L2P3U,L2P4U,H1sP1U,H1sP2U,H1sP3U,H1sP4U,L2P1V,L2P2V,L2P3V,L2P4V,H1sP1V,H1sP2V,H1sP3V,H1sP4V,h2L2U,h3L2U,h4L2U,h5L2U,h1H1sU,h2H1sU,h3H1sU,h4H1sU,h2L2V,h3L2V,h4L2V,h5L2V,h1H1sV,h2H1sV,h3H1sV,h4H1sV
0.0078125,0.0078125,0.0192787662628217,0.00134876083652928,0.000461281557124468,0.000261202573712442,0.194804393068818,0.0329389979589925,0.0149565273225409,0.00958739296438281,0.18894943703212,0.0324537934831918,0.0148442573692122,0.00959500963749407,0.775965394688892,0.273955453637646,0.16032937473312,0.116243925761214,0.036001556445711,0.00076043978928022,0.0169984191340079,0.424888414664528,0.0558759480254534,0.00405100236971994,0.000936187902941534,0.00471139100422446,0.839992515646468,0.00526688600321206,0.0052638146256787,0.18696032496623,0.37718852656928,0.0306543527456118,0.0124603649921002,0.0638615965129615
0.00390625,0.00390625,0.00670650776812245,0.000158310770698729,3.04485372968584e-05,1.27169270626946e-05,0.093938497448791,0.006281564158518,0.00174506310865097,0.000857938143621583,0.0900866090115323,0.00613859070354306,0.00172818024632233,0.000853484105097192,0.513510621073391,0.0845256882646169,0.0327005359209443,0.0187548944670031,0.00900038911142775,9.50549736600276e-05,0.00106240119587549,0.0132777629582665,0.0279379740127267,0.00101275059242999,0.000117023487867692,0.000294461937764029,0.209998128911617,0.000658360750401508,0.000328988414104919,0.0058425101551947,0.18859426328464,0.00766358818640295,0.00155754562401253,0.00399134978206009
0.001953125,0.001953125,0.00202313020831383,1.1878605679836e-05,8.81474564777689e-07,2.24492676208148e-07,0.0377183560649224,0.000727271420812208,8.76952598508285e-05,2.76213174343404e-05,0.0353826057367159,0.000674419841772388,8.55035383418657e-05,2.73295511138028e-05,0.275132328916575,0.0145522689743326,0.0028155533194514,0.00109318123257046,0.00225009727785694,1.18818717075034e-05,6.64000747422183e-05,0.000414930092445828,0.0139689870063633,0.000253187648107496,1.46279359834615e-05,1.84038711102518e-05,0.0524995322279043,8.22950938001885e-05,2.05617758815574e-05,0.000182578442349834,0.0942971316423201,0.00191589704660074,0.000194693203001566,0.000249459361378756
0.0009765625,0.0009765625,0.000547944704120894,6.89219505994669e-07,1.14572604567427e-08,1.11394915466735e-09,0.0130916998709911,7.83960193776014e-05,2.43813178194584e-06,2.55023563482309e-07,0.0114665868905093,4.56396680478552e-05,1.57001052037002e-06,2.30600466434459e-07,0.11667067375016,0.0013978525739178,8.61566917512603e-05,1.64623473088831e-05,0.000562524319464234,1.48523396343793e-06,4.15000467138864e-06,1.29665653889321e-05,0.00698449350318167,6.32969120268741e-05,1.82849199793268e-06,1.15024194439074e-06,0.0131248830569761,1.02868867250236e-05,1.28511099259734e-06,5.70557632343233e-06,0.0471485658211601,0.000478974261650184,2.43366503751958e-05,1.55912100861722e-05
0.00048828125,0.00048828125,0.000140088300885945,4.17174348919004e-08,2.9926448218328e-09,4.59569099379736e-10,0.00445062623340154,1.60402816614679e-05,2.27920213954076e-07,6.06506264646042e-09,0.00319237240635286,2.6150703659518e-06,1.76614406829601e-08,7.02409825460058e-10,0.0395533402681025,0.000142352905049368,3.14731629333362e-06,1.356854625168e-07,0.000140631079866059,1.85654245429741e-07,2.5937529196179e-07,4.05205168404129e-07,0.00349224675159084,1.58242280067185e-05,2.28561499741585e-07,7.18901215244211e-08,0.00328122076424402,1.28586084062795e-06,8.03194370373337e-08,1.7829926010726e-07,0.02357428291058,0.000119743565412546,3.04208129689947e-06,9.74450630385765e-07
0.000244140625,0.000244140625,3.51577699665146e-05,2.32067806787177e-08,1.62109557476119e-08,1.2662661512629e-08,0.00174612337579542,3.95605700167963e-06,2.85701874676982e-08,4.49313259527632e-09,0.000820305191061004,1.60732605078493e-07,5.01996481483336e-09,5.57185187835188e-09,0.01178714145529,2.99358913531365e-05,3.80260162112434e-07,6.09031643991103e-08,3.51577699665146e-05,2.32067806787177e-08,1.62109557476119e-08,1.2662661512629e-08,0.00174612337579542,3.95605700167963e-06,2.85701874676982e-08,4.49313259527632e-09,0.000820305191061004,1.60732605078493e-07,5.01996481483336e-09,5.57185187835188e-09,0.01178714145529,2.99358913531365e-05,3.80260162112434e-07,6.09031643991103e-08


==> tabErrorConvLdofP1.csv <==
nDofsK1,nDofsK2,nDofsK4,nDofsK8,nDofsK16,L2P1K1,L2P1K2,L2P1K4,L2P1K8,L2P1K16,H1sP1K1,H1sP1K2,H1sP1K4,H1sP1K8,H1sP1K16,h2L2,h1H1s
2,1,0.5,0.25,0.125,0.342859862569556,1,1,1,1,0.536895919519574,1,1,1,1,0.455843694453248,0.453450500220541
6,3,1.5,0.75,0.375,0.104660515601114,0.578683288653199,1,1,1,0.24413688021721,0.712674485144392,1,1,1,0.113960923613312,0.22672525011027
14,7,3.5,1.75,0.875,0.0278653571595592,0.180523666145163,1.02596539994182,1,1,0.115913222172228,0.285843640194697,1.08520198194887,1,1,0.028490230903328,0.113362625055135
30,15,7.5,3.75,1.875,0.00708276475047266,0.0482726256624915,0.343192964654826,1.38945400739497,1,0.0570138870547076,0.122471667052542,0.410507124670093,1.39517451060328,1,0.007122557725832,0.0566813125275676
62,31,15.5,7.75,3.875,0.00177813632178248,0.0122808776819937,0.0924021110159509,0.66128454618541,1.24104947292557,0.0283826485344779,0.0578912618729044,0.145758518123027,0.700713032563598,1.26554360631397,0.001780639431458,0.0283406562637838
126,63,31.5,15.75,7.875,0.00044500207495748,0.00308377315469731,0.0235246091896786,0.182360324358109,1.18379160337135,0.0141755759832517,0.0284943006675971,0.06127501183079,0.214734196075836,1.19976912409753,0.0004451598578645,0.0141703281318919
254,127,63.5,31.75,15.875,0.000111279811387325,0.000771794442577207,0.00590771431446839,0.0465109806207132,0.360980624845032,0.00708581276994687,0.0141895959835493,0.0289365993198702,0.0732601667811224,0.379044262680615,0.000111289964466125,0.00708516406594595
510,255,127.5,63.75,31.875,2.78217887696161e-05,0.000193001871150823,0.00147858900371416,0.0116818184191411,0.0927090690942936,0.00354265927272609,0.00708756726674096,0.0142455379882172,0.0306419855811799,0.108668800192367,2.78224911165313e-05,0.00354258203297298
1022,511,255.5,127.75,63.875,6.9555640256394e-06,4.82538023197013e-05,0.000369751026915176,0.00292377374975066,0.0232956890280134,0.0017712987407668,0.00354287864734835,0.00709458091478592,0.0144671427218587,0.0366785804932043,6.95562277913281e-06,0.00177129101648649
2046,1023,511.5,255.75,127.875,1.7389056947832e-06,1.20636512967463e-05,9.24442428388918e-05,0.000731149912115234,0.00583071536204663,0.000885645508243244,0.00177132616448173,0.00354375600985856,0.00712256644150684,0.0153215391196601,1.7389056947832e-06,0.000885645508243244


==> tabErrorConvLdofP2.csv <==
nDofsK1,nDofsK2,nDofsK4,nDofsK8,nDofsK16,L2P2K1,L2P2K2,L2P2K4,L2P2K8,L2P2K16,H1sP2K1,H1sP2K2,H1sP2K4,H1sP2K8,H1sP2K16,h3L2,h2H1s
6,3,1.5,0.75,0.375,0.00961506268043868,0.174677886290551,1.03144119416624,1.02817835551129,5.42773738667617,0.0408269559231138,0.252719002338841,1.00780931776321,1.0018427372093,1.2498090634702,0.0228937951602706,0.0300333581967236
14,7,3.5,1.75,0.875,0.000615018611891462,0.00668422886784095,0.187595782021417,1.07015718789705,1.01609423603659,0.00721513470571661,0.0312057544228951,0.235799823579206,1.04070053181852,1.00025353495508,0.00232668792295492,0.00654059800728649
30,15,7.5,3.75,1.875,6.10247223212886e-05,0.000533390745233417,0.00730470422139149,0.323570347393122,1.06938406341905,0.00159245586376314,0.00647735048394667,0.0281823112839548,0.34879104108818,1.04862296726529,0.000263588726124429,0.00153135749390163
62,31,15.5,7.75,3.875,6.95673185522149e-06,5.69768548210661e-05,0.000544324199322962,0.0113507401723992,0.605829024295034,0.000377259268143509,0.00151498597907117,0.00616136441183273,0.0282017234976747,0.619648962326511,3.14043829358996e-05,0.000370782199959553
126,63,31.5,15.75,7.875,8.35063007080017e-07,6.72085769550523e-06,5.65341763283398e-05,0.000693243255584723,0.021043391284388,9.19781750528171e-05,0.000368265009445778,0.00147878665507329,0.00602858090006017,0.0328042499003327,3.83354662676516e-06,9.12415246846979e-05
254,127,63.5,31.75,15.875,1.02427904483633e-07,8.20671599784699e-07,6.65229413420174e-06,6.15689657113497e-05,0.00112939558862987,2.27174975684174e-05,9.08914616932439e-05,0.000363910764215907,0.00146147309218207,0.00602347276922414,4.73577838989432e-07,2.26318270148332e-05
510,255,127.5,63.75,31.875,1.26872274391936e-08,1.01536886224989e-07,8.15019473117678e-07,6.79294207128509e-06,8.08558919358098e-05,5.64563213669716e-06,2.25838542891085e-05,9.03566504257048e-05,0.000361771098814343,0.00145379923149841,5.88503719895853e-08,5.63583377682967e-06
1022,511,255.5,127.75,63.875,1.5913760046335e-09,1.26314388607103e-08,1.01139402771968e-07,8.17766981523419e-07,7.5090601833229e-06,1.4072442939711e-06,5.629059491589e-06,2.25175561530074e-05,9.00913897179997e-05,0.000360722564951559,7.33474486252375e-09,1.40620522856011e-06
2046,1023,511.5,255.75,127.875,8.05774565333622e-10,1.61894460607358e-09,1.26070936720584e-08,1.01116237388308e-07,8.40855056598716e-07,3.51294545861968e-07,1.40518089884861e-06,5.62080558266462e-06,2.24845375207544e-05,8.9959478740519e-05,9.15500076133039e-10,3.51207911500347e-07
4094,2047,1023.5,511.75,255.875,1.14353692984768e-10,2.1545299560374e-10,1.57422290071788e-09,1.25974321630599e-08,1.01796543063043e-07,8.77591005822213e-08,3.51036519814819e-07,1.40415117048822e-06,5.6166867003187e-06,2.24680635953932e-05,1.14353692984768e-10,8.77591005822213e-08


==> tabErrorConvLdofP3.csv <==
nDofsK1,nDofsK2,nDofsK4,nDofsK8,nDofsK16,L2P3K1,L2P3K2,L2P3K4,L2P3K8,L2P3K16,H1sP3K1,H1sP3K2,H1sP3K4,H1sP3K8,H1sP3K16,h4L2,h3H1s
10,5,2.5,1.25,0.625,0.000464398972437281,0.0131966367430711,0.523595714081451,1.01162759000199,1.01014106577447,0.00250877352392676,0.0281994371312202,0.572915362796564,1.00335190695341,1.00168379174337,63.2811060038426,0.0793947892542241
22,11,5.5,2.75,1.375,1.09345280980996e-05,0.000197510986285752,0.00474300421793815,0.639285323202342,1.0127888733114,0.000161512855727533,0.00138520013697099,0.014306558653809,0.66186054823893,1.0059142239603,2.701365429438,0.00745631003514502
46,23,11.5,5.75,2.875,4.85700564954302e-07,7.98810302035071e-06,0.000141872803219798,0.0035475254000932,0.914365696546796,1.58177551245514e-05,0.000128543016588047,0.00109332367555421,0.0110749270453247,0.925681980504785,0.141332725556306,0.000815677542268276
94,47,23.5,11.75,5.875,2.62563640586669e-08,4.22840462309462e-07,6.94124129514368e-06,0.000122954210978246,0.00403795011737139,1.77773281867003e-06,1.42748923822966e-05,0.000115901730934285,0.000982533674624788,0.0101933101031258,0.008105179673098,9.55891147123294e-05
190,95,47.5,23.75,11.875,1.53433087303164e-09,2.45879907475414e-08,3.95887150183831e-07,6.49485779405521e-06,0.000116788888607772,2.11408377226967e-07,1.69280049354837e-06,1.3591514485709e-05,0.000110308865280342,0.000933945054651863,0.00048557873254382,1.15752717967961e-05
382,191,95.5,47.75,23.875,9.31597351490329e-11,1.48599619613487e-09,2.38128003324907e-08,3.83372379903286e-07,6.29348253817153e-06,2.5795121965853e-08,2.06407118522389e-07,1.65273402703781e-06,1.32691763569945e-05,0.000107672492044835,2.97180705483459e-05,1.4243014339357e-06
766,383,191.5,95.75,47.875,1.30012268624818e-11,9.15261585802666e-11,1.46268232893747e-09,2.34389022167658e-08,3.77357734326074e-07,3.18627089254306e-09,2.54914385514841e-08,2.0397681072866e-07,1.63326446886039e-06,1.31125525972373e-05,1.83805703087863e-06,1.76646766186038e-07
1534,767,383.5,191.75,95.875,2.36646502363175e-11,1.43669106053151e-11,9.08816419779593e-11,1.45123119406089e-09,2.32553273950399e-08,3.96742586288388e-10,3.16755997070754e-09,2.53417272908551e-08,2.02778706309454e-07,1.62366635071053e-06,1.14280629123983e-07,2.19945925671351e-08
3070,1535,767.5,383.75,191.875,5.73932918312439e-11,3.39681170456374e-11,2.59392398807558e-11,9.12999708563441e-11,1.44556740459407e-09,6.8880914542262e-11,3.96203674859527e-10,3.15833982230962e-09,2.52673966540493e-08,2.02183852014996e-07,7.12394502012928e-09,2.74395429883479e-09
6142,3071,1535.5,767.75,383.875,4.44666910049614e-10,2.13450381544851e-10,1.33083874265629e-10,4.51185611555744e-11,9.65255602761765e-11,3.42659332019239e-10,2.13580895578818e-10,4.12213399890673e-10,3.15387826258127e-09,2.52303761763113e-08,4.44666910049614e-10,3.42659332019239e-10


==> tabErrorConvLdofP4.csv <==
nDofsK1,nDofsK2,nDofsK4,nDofsK8,nDofsK16,L2P4K1,L2P4K2,L2P4K4,L2P4K8,L2P4K16,H1sP4K1,H1sP4K2,H1sP4K4,H1sP4K8,H1sP4K16,h5L2,h4H1s
14,7,3.5,1.75,0.875,1.61353487239491e-05,0.000853322410584841,0.130304112426442,1.06082754389808,1.00845187698273,0.000101161595424907,0.00241881750512846,0.158313962053529,1.04505928201759,1.00134574185202,90472.0610133232,134.435186380635
30,15,7.5,3.75,1.875,1.39604712919453e-07,4.942983419198e-06,0.00021980776207049,0.0179118191626509,1.03281843013882,2.52947177779533e-06,4.34976181826937e-05,0.000896630279991535,0.0316767340953023,1.03454114320564,1637.72604595774,5.42868161058666
62,31,15.5,7.75,3.875,2.72291414715228e-09,8.91420622180626e-08,3.10921035916089e-06,0.000132886097827191,0.013658119722541,1.12326734314123e-07,1.82541706401465e-06,3.10203546935919e-05,0.000616130405466651,0.021739862883651,39.7724248970158,0.277310952669277
126,63,31.5,15.75,7.875,6.96355109910861e-11,2.24033773535657e-09,7.32267806304684e-08,2.53961344997014e-06,0.000107011494809408,6.0507597848062e-09,9.71633726811238e-08,1.57711723223639e-06,2.66815795395838e-05,0.00052239101665166,1.10073095617969,0.0157270153552582
254,127,63.5,31.75,15.875,2.01185910235277e-12,6.35513899706396e-11,2.04407287026241e-09,6.67652773314097e-08,2.30978339110666e-06,3.52734791056097e-10,5.64868636279631e-09,9.06948957511874e-08,1.47135974407928e-06,2.48438785037992e-05,0.0324062396676732,0.000937139574589703
510,255,127.5,63.75,31.875,7.3707415432026e-12,2.29814192340774e-12,6.07999392062708e-11,1.95512493168151e-09,6.38392117805344e-08,2.24515288526121e-11,3.41107112607184e-10,5.4623646915165e-09,8.76979198687469e-08,1.42239393043943e-06,0.00098320105026236,5.72025294670744e-05
1022,511,255.5,127.75,63.875,6.73100576462096e-12,7.48655152606254e-12,3.16946820394959e-12,5.94852881260099e-11,1.91273374257773e-09,8.52076361661498e-12,2.15172981631961e-11,3.35509445482124e-10,5.37260950523662e-09,8.62543323021178e-08,3.02762815360682e-05,3.53332343985042e-06
2046,1023,511.5,255.75,127.875,2.36449779256166e-11,8.34996805972921e-12,4.83178394095209e-12,7.22038076509061e-12,5.88586209958938e-11,2.15745972300175e-11,8.97185530241619e-12,2.12025579094611e-11,3.32814374522599e-10,5.3285517383001e-09,9.39214272883388e-07,2.19539723792133e-07
4094,2047,1023.5,511.75,255.875,1.34685471682505e-10,2.47417585455984e-11,3.78899739241763e-11,1.99603182834522e-11,8.76280753329887e-12,1.30009800862326e-10,2.59018200052094e-11,3.75904373807066e-11,2.31045979804819e-11,3.31425811199774e-10,2.92430402657383e-08,1.36810485558362e-08
8190,4095,2047.5,1023.75,511.875,9.12172321126759e-10,2.92700815536535e-10,1.25419272052566e-10,8.28876422957107e-11,1.07005402806262e-10,8.53813226852305e-10,2.99421276186162e-10,1.33122627111517e-10,6.66864040371314e-11,9.96370253646049e-11,9.12172321126759e-10,8.53813226852305e-10


==> tabErrorConvNdof.csv <==
NdofP1,NdofP2,NdofP3,NdofP4,L2P1Ufp,L2P2Ufp,L2P3Ufp,L2P4Ufp,H1sP1Ufp,H1sP2Ufp,H1sP3Ufp,H1sP4Ufp,L2P1Vfp,L2P2Vfp,L2P3Vfp,L2P4Vfp,H1sP1Vfp,H1sP2Vfp,H1sP3Vfp,H1sP4Vfp,L2P1Ufo,L2P2Ufo,L2P3Ufo,L2P4Ufo,H1sP1Ufo,H1sP2Ufo,H1sP3Ufo,H1sP4Ufo,L2P1Vfo,L2P2Vfo,L2P3Vfo,L2P4Vfo,H1sP1Vfo,H1sP2Vfo,H1sP3Vfo,H1sP4Vfo,L2P1UIs,L2P2UIs,L2P3UIs,L2P4UIs,H1sP1UIs,H1sP2UIs,H1sP3UIs,H1sP4UIs,NdofL2P1U,NdofL2P2U,NdofL2P3U,NdofL2P4U,NdofH1sP1U,NdofH1sP2U,NdofH1sP3U,NdofH1sP4U,NdofL2P1V,NdofL2P2V,NdofL2P3V,NdofL2P4V,NdofH1sP1V,NdofH1sP2V,NdofH1sP3V,NdofH1sP4V
112,256,432,640,1.85765783810801,0.53546991839261,0.100425831841935,0.0204177281625172,1.54798048826291,0.723586373511361,0.259604070055502,0.0795401935629256,1.7020901518556,0.52604551293309,0.128523051041395,0.0295011165385614,1.20712190655417,0.652896894109931,0.270815498183795,0.0860884772519193,1.85765783810801,0.278441472807485,0.0118504095106317,0.000659791522628224,1.54798048826291,0.45858590616513,0.0437723128511214,0.00369897430360352,1.7020901518556,0.336958833418005,0.0196645148832618,0.00112915109810066,1.20712190655417,0.422035542137823,0.0491505349317584,0.00412458070767331,5.04221258906574,0.193935616296691,0.0121778166615599,0.000688200217275193,3.86273790959756,0.366228927202361,0.0438922575322918,0.00374809913289348,3.62045797222032,0.041337012186956,0.00294160065514469,0.000220207466151745,1.24841185521558,0.185059598647939,0.0175280376399022,0.00110912545329047,3.39075637609909,0.0715285686080435,0.00509761329450902,0.000251978188108712,1.40477557383071,0.20901070319802,0.0198080785148732,0.0012527498282841
480,1024,1632,2304,0.561790352061497,0.0574750060212629,0.00591381795740238,0.000646229638469997,0.759074046073773,0.183567600561811,0.0367796578783623,0.00567285841086285,0.561061397177288,0.073238914935124,0.00924035955420303,0.00106182993801504,0.651534992816592,0.195596257633935,0.0406911466657151,0.00633523373444143,0.561790352061497,0.0109517256536128,0.000331077556578757,1.03898414419566e-05,0.759074046073773,0.0573305910631842,0.00325223153080509,0.000137544611486831,0.561061397177288,0.0159929561886034,0.000577685480149239,1.79501727903659e-05,0.651534992816592,0.0644957198067737,0.00369756880511601,0.000154385175043146,0.291373248386423,0.0103515839213707,0.000334183077906071,1.05006081463758e-05,0.565854700885834,0.0571471971309531,0.00325280875761652,0.000138043591171659,0.844773526851408,0.0051671265233695,0.000206115616839723,8.9552102728131e-06,0.603040217611274,0.0462648996619846,0.00238714437353919,8.55806676921657e-05,0.791176487756455,0.00894107107600543,0.000357185706622172,1.02472350193658e-05,0.678571069474176,0.0522526757995049,0.00269766326093226,9.66627953922918e-05
1984,4096,6336,8704,0.180644216090236,0.00592678112716208,0.000353808884011948,2.01241067152251e-05,0.334353743866327,0.0459889695692951,0.00473757929188084,0.000366028893347881,0.173379358822659,0.00902759696316864,0.000596803941634745,3.43787796988564e-05,0.331657804029244,0.0512681752636227,0.00532343242207673,0.000412249570857688,0.180644216090236,0.000810644692202161,1.61024227278092e-05,2.56027107237751e-07,0.334353743866327,0.0122695922307177,0.000347653636024574,7.24626457860741e-06,0.173379358822659,0.00133026509203956,2.80133786046631e-05,4.42949963465123e-07,0.331657804029244,0.0138596712750242,0.000394210255427621,8.15844841551479e-06,0.0966874505167852,0.000812571428061287,1.61150165834029e-05,2.56470553666579e-07,0.293372780324026,0.0122698005261957,0.000347654798895332,7.25036909558038e-06,0.204380691980179,0.000645890815421187,1.36747964340404e-05,3.22838089636842e-07,0.296617016044688,0.0115662249154962,0.000312058606280873,5.99656927600815e-06,0.191413666392691,0.00111763388450068,2.36975824641432e-05,3.69415979851984e-07,0.333768329082534,0.0130631689498762,0.000352651078314771,6.77308514426958e-06
8064,16384,24960,33792,0.048548544233949,0.000669982304306228,2.18662649025824e-05,6.27973035101248e-07,0.152340900758491,0.0115222317071646,0.000596627459144476,2.30579046229387e-05,0.0457471632137477,0.00111639003843251,3.76232984246224e-05,1.08389402962842e-06,0.16502377400759,0.0129742051724182,0.000673033511827017,2.60259174844001e-05,0.048548544233949,8.58097332189727e-05,9.31771533424749e-07,7.40043531319096e-09,0.152340900758491,0.00294015237846757,4.1460268128045e-05,4.28290603913607e-07,0.0457471632137477,0.000146446838909664,1.61745037201827e-06,1.28106232043234e-08,0.16502377400759,0.00332081217935605,4.6924145283676e-05,4.8297760561564e-07,0.0260657832295148,8.60419082477143e-05,9.31819648122326e-07,7.40215157617779e-09,0.146235240440278,0.00294016533443625,4.14602705032396e-05,4.28322470728954e-07,0.05028413850306,8.07363519276484e-05,8.81174752465679e-07,1.08704427551151e-08,0.147126748089435,0.00289155622887404,3.99109482037862e-05,3.97844013031762e-07,0.0470938385569318,0.000139704235562585,1.52702173393206e-06,1.24387901883665e-08,0.165554389050153,0.00326579223746905,4.51025500894601e-05,4.49362168662514e-07
32512,65536,99072,133120,0.0123651240879552,8.11291640846493e-05,1.36284401270738e-06,1.96164587850747e-08,0.073771636713695,0.00288265906407385,7.47171039279855e-05,1.44395551543222e-06,0.0115948369060228,0.000139093116177676,2.35660758111875e-06,3.39468153013645e-08,0.0823376047466721,0.00325355860920362,8.43683627722601e-05,1.63070975879035e-06,0.0123651240879552,1.02293874158149e-05,5.68405164452661e-08,2.25119516314514e-10,0.073771636713695,0.00072586889590211,5.10442859821838e-06,2.62414003353103e-08,0.0115948369060228,1.76506465451707e-05,9.85587986713722e-08,3.89760879389025e-10,0.0823376047466721,0.000819818311069491,5.77133614942654e-06,2.96161236707693e-08,0.00664281060312545,1.02380095135042e-05,5.6840696654291e-08,2.25128397287287e-10,0.0729698584937679,0.000725869179396622,5.10442860338154e-06,2.62416463785209e-08,0.0124720501011527,1.0092043990956e-05,5.59305830353869e-08,3.52917912943305e-10,0.0732731820889118,0.00072288905721851,5.0469909024511e-06,2.56362207213958e-08,0.0116807552326248,1.74630294453231e-05,9.69242657572107e-08,4.03835609248972e-10,0.0824506559957161,0.000816448059367264,5.70350167619559e-06,2.89559409274247e-08
130560,262144,394752,528384,0.003105785025189,1.0055565184866e-05,8.51187189972393e-08,7.43220714952433e-10,0.0365646840250991,0.000720805649847762,9.34397286911232e-06,9.02919187006172e-08,0.00290873708733991,1.7371748406401e-05,1.47368867233052e-07,1.06596069786946e-09,0.0411444146166231,0.000814018187537223,1.05535314913656e-05,1.01998048538087e-07,0.003105785025189,1.26150549886951e-06,3.52291795595646e-09,1.12436632252622e-11,0.0365646840250991,0.000180722264304627,6.34559585506371e-07,1.6272013783411e-09,0.00290873708733991,2.18287868066539e-06,6.10500047868152e-09,1.28658575329766e-11,0.0411444146166231,0.000204112014841816,7.17102869716662e-07,1.83791314251501e-09,0.00166873206591429,1.26178490446195e-06,3.52281832177656e-09,1.28637808151608e-11,0.0364631748643808,0.000180722270482027,6.34559585334227e-07,1.62721374777385e-09,0.003105785025189,1.26150549886951e-06,3.52291795595646e-09,1.12436632252622e-11,0.0365646840250991,0.000180722264304627,6.34559585506371e-07,1.6272013783411e-09,0.00290873708733991,2.18287868066539e-06,6.10500047868152e-09,1.28658575329766e-11,0.0411444146166231,0.000204112014841816,7.17102869716662e-07,1.83791314251501e-09


==> tabErrorDispersionBump.csv <==
p,L2fp,H1sfp,L2fo,H1sfo,L2Is,H1sIs
1,0.0084277678577602,0.240682619262233,0.0084277678577602,0.240682619262233,0.00956339057057758,0.258449540268644
2,0.000716826618504089,0.0619134856117864,8.50184107917052e-05,0.0158420156743369,0.000246364370276123,0.0306677121004684
3,0.000196394397176122,0.0264829311865259,1.3716459784035e-05,0.00485008879900955,4.42091304893248e-05,0.0105178462264426
4,9.92758249234372e-05,0.0184658560354961,4.99540206804413e-06,0.00226564284320901,1.5144958940972e-05,0.00477067672936146


==> tabErrorDispersionTent.csv <==
p,L2fp,H1sfp,L2fo,H1sfo,L2Is,H1sIs
1,0.0064832562770248,0.269531087749014,0.0064832562770248,0.269531087749014,0.007644997434644,0.3131815332326
2,0.00105694272090786,0.164799811984086,0.000211466419801766,0.0740596345474751,0.000545948067015237,0.135819094430825
3,0.000405244150420563,0.0928634055919419,8.43417673668663e-05,0.0576061755865704,0.000207015917972156,0.107461059906078
4,0.000290228546396712,0.0851444457828239,5.90028121368022e-05,0.051046111503401,8.85132065829717e-05,0.0605533560442899


==> tabErrorScatteringConv.csv <==
ht,hs,L2P1U,L2P2U,H1sP1U,H1sP2U,h2L2U,h3L2U,h1H1sU,h2H1sU,L2P3U,H1sP3U,h4L2U,h3H1sU,L2P4U,H1sP4U,h5L2U,h4H1sU
0.315789473684211,0.317425539798434,0.776990160026574,0.467240618529774,1.03428768399853,0.765346097641418,2.23622510127455,0.294832294537575,0.689657898165322,0.33095464262339,0.374846900280206,0.633777772873789,1.12424882110382,1.03060776033976,0.318387303288622,0.567008170602533,8.47648831460747,9.07608333986617
0.157894736842106,0.167136021644451,0.394902871977696,0.0795588291509598,0.671488571213351,0.177264256729791,0.55905627531864,0.0368540368171972,0.344828949082662,0.082738660655848,0.0554391254533143,0.126576242609953,0.0702655513189895,0.128825970042471,0.0404277243336351,0.0977448830166344,0.264890259831486,0.56725520874164
0.0789473684210528,0.0837876380335635,0.12969575606872,0.0070521533316015,0.273091647188617,0.029622007948714,0.13976406882966,0.00460675460214965,0.172414474541331,0.020684665163962,0.00332373709894135,0.0155012500405507,0.00439159695743684,0.0161032462553089,0.00218124464578968,0.0109752324226826,0.00827782061973394,0.0354534505463525
0.0392156862745103,0.0424429560759714,0.0338813252317267,0.00074709602471623,0.100765672931323,0.00621006369125967,0.0344857645162174,0.000564626897099603,0.0856437912754332,0.00510379025105929,0.000285883140853282,0.00240965671882006,0.000267369042876263,0.00197369444470151,0.000179437277025701,0.00162853341201217,0.000250338023104373,0.00215847565956319
0.0195439739413681,0.0212353256597122,0.0085653668639467,6.98909154129294e-05,0.0426824106356388,0.0012676487388412,0.0085653668639467,6.98909154129294e-05,0.0426824106356388,0.0012676487388412,1.64938994517514e-05,0.000244308785490373,1.64938994517514e-05,0.000244308785490373,7.69647911160444e-06,0.000133155581943585,7.69647911160444e-06,0.000133155581943585


==> tabErrorStabFO.csv <==
htfhs,L2P1U,L2P2U,L2P3U,L2P4U,H1sP1U,H1sP2U,H1sP3U,H1sP4U,L2P1V,L2P2V,L2P3V,L2P4V,H1sP1V,H1sP2V,H1sP3V,H1sP4V
0.625,0.168755755816127,0.00629477641955801,0.000368422447168528,2.04712164394453e-05,0.347631279353933,0.0478090611605336,0.00481652100022005,0.000368531589106023,0.159693195968718,0.00926331179769916,0.00060680746209072,3.45977179918535e-05,0.337548836389954,0.0520072577951654,0.0053554313655501,0.000413218481274652
1.25,0.176357835916261,0.00592897093831134,0.000353865109202129,2.01244457407228e-05,0.337378728553797,0.046103795535497,0.00473882223506674,0.000366038738952707,0.169891419147975,0.00902867492778629,0.000596838085517621,3.43789809324403e-05,0.332943808796308,0.0513123783913641,0.00532390722892239,0.000412253303989007
2.5,0.17971453140782,0.00592659813103198,0.000353809083967211,2.01241070036131e-05,0.334952881105394,0.0459957231283605,0.00473759772470206,0.000366028928839029,0.172675354691573,0.00902745816813064,0.000596804059141772,3.43787798595393e-05,0.331909980915464,0.0512707522774694,0.00532343940988656,0.000412249584270015
5,0.180644216090236,0.0059267811633846,0.000353808875638794,2.01241066710133e-05,0.334353743866327,0.0459889684102434,0.00473757857698431,0.000366028890473358,0.173379358822659,0.00902759699012702,0.000596803936741282,3.437877966344e-05,0.331657804029244,0.0512681748218081,0.00532343215118036,0.000412249569771557
10,0.180882254616559,0.00592679779084961,0.000353808874978128,2.01241066756733e-05,0.334204394260785,0.0459885463377814,0.00473757827774589,0.000366028890323846,0.173555755517338,0.00902760906234159,0.000596803936379398,3.43787796683377e-05,0.331595134813656,0.0512680141193129,0.00532343203788577,0.000412249569715378
20,0.1809421145701,0.00592679891126397,0.000353808875021551,2.01241066769254e-05,0.334167083656145,0.0459885199601835,0.00473757827307393,0.000366028890323759,0.173599877783233,0.00902760987015117,0.000596803936412763,3.43787796759883e-05,0.331579490670818,0.0512680040815287,0.00532343203611732,0.000412249569715541
40,0.180957101442299,0.00592679898424783,0.00035380887563555,2.01241066140646e-05,0.334157757674429,0.0459885183118447,0.00473757827305448,0.00036602889031911,0.173610909768351,0.00902760992268614,0.00059680393687118,3.43787796193381e-05,0.33157558107847,0.0512680034543384,0.00532343203610818,0.000412249569712533
80,0.180960849527067,0.00592679898621374,0.0003538088737367,2.01241066601202e-05,0.334155426282899,0.0459885182084682,0.00473757827288762,0.000366028890322602,0.173613667852292,0.00902760992409943,0.000596803935453318,3.43787796618062e-05,0.331574603770433,0.0512680034150241,0.00532343203605065,0.000412249569714185
160,0.180961786635653,0.00592679901242863,0.000353808879177763,2.01241065826907e-05,0.33415484344235,0.045988518205555,0.00473757827336253,0.000366028890316515,0.173614357380207,0.00902760994295734,0.000596803939515955,3.43787795862805e-05,0.331574359449273,0.0512680034137259,0.00532343203621432,0.000412249569711359


==> tabHuygens.csv <==
t,Uc
0,6.28305561167067e-27
0.00334448160535117,1.38481652262589e-21
0.00668896321070234,1.67409679700376e-21
0.0100334448160535,1.04261419342555e-21
0.0133779264214047,1.55048452332126e-21
0.0167224080267559,2.94150988886268e-21
0.020066889632107,5.32072535572937e-21
0.0234113712374582,7.7150004017672e-21
0.0267558528428094,9.64435959662951e-21
0.0301003344481605,1.0514157457049e-20
0.0334448160535117,1.09944742991705e-20
0.0367892976588629,1.20840805692001e-20
0.040133779264214,1.53371995534451e-20
0.0434782608695652,1.47151548185848e-20
0.0468227424749164,1.02709064427855e-20
0.0501672240802676,5.97731344553773e-21
0.0535117056856187,5.6712443724583e-21
0.0568561872909699,7.90075007358354e-21
0.0602006688963211,6.91692220647992e-21
0.0635451505016722,3.87718195979664e-21
0.0668896321070234,8.35226316060298e-21
0.0702341137123746,1.46431786378447e-20
0.0735785953177258,1.55681197659576e-20
0.0769230769230769,9.89125712798446e-21
0.0802675585284281,8.26698570381859e-21
0.0836120401337793,1.14922717682773e-20
0.0869565217391304,1.13267684776761e-20
0.0903010033444816,8.91575172509692e-21
0.0936454849498328,8.01464076377799e-21
0.096989966555184,9.68506085604503e-21
0.100334448160535,1.03316546476104e-20
0.103678929765886,1.22736820093079e-20
0.107023411371237,1.45741335609722e-20
0.110367892976589,1.58485448910983e-20
0.11371237458194,1.51908002689667e-20
0.117056856187291,1.35860536086033e-20
0.120401337792642,1.32060251854375e-20
0.123745819397993,1.55398844015105e-20
0.127090301003344,2.01266717491622e-20
0.130434782608696,2.42701838319684e-20
0.133779264214047,2.52629965630706e-20
0.137123745819398,2.53883818335038e-20
0.140468227424749,2.64397099398479e-20
0.1438127090301,2.65127721448571e-20
0.147157190635452,2.37090292542347e-20
0.150501672240803,1.92243626322563e-20
0.153846153846154,1.73944419730469e-20
0.157190635451505,2.14126505844671e-20
0.160535117056856,2.59473693521729e-20
0.163879598662207,2.22905206726492e-20
0.167224080267559,1.68171133499279e-20
0.17056856187291,8.30910768427288e-21
0.173913043478261,8.0981100506644e-21
0.177257525083612,1.22007354034913e-20
0.180602006688963,1.55458930987866e-20
0.183946488294314,2.27873584744579e-20
0.187290969899666,2.62319783296284e-20
0.190635451505017,2.92689981463013e-20
0.193979933110368,3.13746734746327e-20
0.197324414715719,3.50624287647188e-20
0.20066889632107,3.18073122215469e-20
0.204013377926421,2.56865705602946e-20
0.207357859531773,2.7369753363624e-20
0.210702341137124,3.37104198988341e-20
0.214046822742475,3.36121077453797e-20
0.217391304347826,2.71384255285258e-20
0.220735785953177,3.48318883737974e-20
0.224080267558528,4.14968230998897e-20
0.22742474916388,4.43081244187784e-20
0.230769230769231,4.14698236442943e-20
0.234113712374582,4.71271701980655e-20
0.237458193979933,5.54653813675421e-20
0.240802675585284,4.30632339971429e-20
0.244147157190635,5.16766367973015e-20
0.247491638795987,6.05262885957057e-20
0.250836120401338,8.68140857230855e-20
0.254180602006689,9.76843099285973e-20
0.25752508361204,1.26848364782142e-19
0.260869565217391,1.5251816643018e-19
0.264214046822742,1.993310447057e-19
0.267558528428094,3.06287352979034e-19
0.270903010033445,2.64570794777164e-19
0.274247491638796,4.65777810266698e-19
0.277591973244147,5.69070098147355e-19
0.280936454849498,6.4226573437068e-19
0.284280936454849,9.20550723113271e-19
0.287625418060201,1.13892381012205e-18
0.290969899665552,1.49220278705267e-18
0.294314381270903,1.67703216951945e-18
0.297658862876254,2.81797993756044e-18
0.301003344481605,2.74935486972924e-18
0.304347826086957,3.87165369596382e-18
0.307692307692308,5.72785587055934e-18
0.311036789297659,5.45123608035224e-18
0.31438127090301,8.66574805014569e-18
0.317725752508361,1.03801124283201e-17
0.321070234113712,1.33986545950019e-17
0.324414715719064,1.54026183984332e-17
0.327759197324415,2.39640448766759e-17
0.331103678929766,2.83722553854576e-17
0.334448160535117,3.14642801370405e-17
0.337792642140468,5.34632062136503e-17
0.341137123745819,5.18988669231226e-17
0.344481605351171,7.3677827405389e-17
0.347826086956522,9.77108244715885e-17
0.351170568561873,1.18450759181592e-16
0.354515050167224,1.44946238695607e-16
0.357859531772575,1.96861127537579e-16
0.361204013377926,2.71398240228588e-16
0.364548494983278,2.63171771302582e-16
0.367892976588629,4.6192154188383e-16
0.37123745819398,5.17455418096696e-16
0.374581939799331,5.95364785777646e-16
0.377926421404682,8.90326652575351e-16
0.381270903010033,1.03475304753469e-15
0.384615384615385,1.31126318904715e-15
0.387959866220736,1.61368669827479e-15
0.391304347826087,2.48856876414275e-15
0.394648829431438,2.50072552929477e-15
0.397993311036789,3.60008822146353e-15
0.40133779264214,5.24437864436228e-15
0.404682274247492,5.00903114330387e-15
0.408026755852843,7.86326228445519e-15
0.411371237458194,9.64406319242757e-15
0.414715719063545,1.18073518132095e-14
0.418060200668896,1.39131641582219e-14
0.421404682274247,2.21225922661957e-14
0.424749163879599,2.68511468932785e-14
0.42809364548495,2.84632258363323e-14
0.431438127090301,4.79815272197017e-14
0.434782608695652,4.97914790137629e-14
0.438127090301003,6.4756021375299e-14
0.441471571906354,8.59747819623286e-14
0.444816053511706,1.10919262759961e-13
0.448160535117057,1.27906577697311e-13
0.451505016722408,1.70468866117968e-13
0.454849498327759,2.59190599778879e-13
0.45819397993311,2.4681086422771e-13
0.461538461538462,3.82040203689726e-13
0.464882943143813,5.09696083918872e-13
0.468227424749164,5.55854951740673e-13
0.471571906354515,7.46123046999771e-13
0.474916387959866,1.01637099357737e-12
0.478260869565217,1.32737430317152e-12
0.481605351170569,1.3733868694755e-12
0.48494983277592,2.3086088847181e-12
0.488294314381271,2.66048899991024e-12
0.491638795986622,2.95305662817348e-12
0.494983277591973,4.45592694008455e-12
0.498327759197324,5.55200471588726e-12
0.501672240802676,6.72596030444806e-12
0.505016722408027,8.31423704350332e-12
0.508361204013378,1.3183988554722e-11
0.511705685618729,1.40791604977701e-11
0.51505016722408,1.75735481645706e-11
0.518394648829431,2.68815374705526e-11
0.521739130434783,2.98440390894544e-11
0.525083612040134,3.69598581254157e-11
0.528428093645485,4.97770418581143e-11
0.531772575250836,7.1987240416448e-11
0.535117056856187,7.53414568667616e-11
0.538461538461538,1.05887033055197e-10
0.54180602006689,1.57088247855669e-10
0.545150501672241,1.66899088407476e-10
0.548494983277592,2.2169398677911e-10
0.551839464882943,3.06480843525587e-10
0.555183946488294,4.08603397577838e-10
0.558528428093645,4.35886986369374e-10
0.561872909698997,6.43406983586104e-10
0.565217391304348,9.36120063673014e-10
0.568561872909699,9.94160136329348e-10
0.57190635451505,1.35013911152103e-09
0.575250836120401,1.9167151931081e-09
0.578595317725752,2.51939824150196e-09
0.581939799331104,2.72170420702581e-09
0.585284280936455,4.09201230943761e-09
0.588628762541806,5.90178052673454e-09
0.591973244147157,6.45285454905144e-09
0.595317725752508,8.59749569614002e-09
0.59866220735786,1.16887567830557e-08
0.602006688963211,1.46080269954268e-08
0.605351170568562,3.04187455217064e-08
0.608695652173913,8.44028988765529e-08
0.612040133779264,1.90742988754271e-07
0.615384615384615,3.61690406034642e-07
0.618729096989967,5.83123667426302e-07
0.622073578595318,8.01987542984572e-07
0.625418060200669,9.61251664311312e-07
0.62876254180602,1.00734141915999e-06
0.632107023411371,9.15038698326006e-07
0.635451505016722,7.10686124287474e-07
0.638795986622074,4.82288901051085e-07
0.642140468227425,3.03355004917476e-07
0.645484949832776,1.99412410686148e-07
0.648829431438127,1.63727931763015e-07
0.652173913043478,1.68173496086971e-07
0.655518394648829,1.61718846050118e-07
0.658862876254181,1.45752748606142e-07
0.662207357859532,1.4091741083066e-07
0.665551839464883,1.47751345373214e-07
0.668896321070234,1.50978553380353e-07
0.672240802675585,1.40932023119786e-07
0.675585284280936,1.2066744732864e-07
0.678929765886288,9.8729279897023e-08
0.682274247491639,8.32366435538376e-08
0.68561872909699,7.91465632706858e-08
0.688963210702341,8.44062701482636e-08
0.692307692307692,9.12952444318092e-08
0.695652173913043,9.34189853129545e-08
0.698996655518395,8.81169673460318e-08
0.702341137123746,7.50229030514262e-08
0.705685618729097,6.65065291344786e-08
0.709030100334448,5.67021627133916e-08
0.712374581939799,5.42272798084222e-08
0.71571906354515,7.27738803884406e-08
0.719063545150502,1.28526770210579e-07
0.722408026755853,1.46916953077857e-07
0.725752508361204,3.39190220407051e-07
0.729096989966555,8.32020266049421e-07
0.732441471571906,1.81879071273087e-06
0.735785953177257,3.20905406231323e-06
0.739130434782609,4.79845585087415e-06
0.74247491638796,6.04308765674382e-06
0.745819397993311,6.38839980729988e-06
0.749163879598662,5.50446407820731e-06
0.752508361204013,4.28385020564613e-06
0.755852842809365,3.63165842223021e-06
0.759197324414716,3.40480179162667e-06
0.762541806020067,3.40508129037058e-06
0.765886287625418,3.58877685675395e-06
0.769230769230769,3.12014060523472e-06
0.77257525083612,2.19758593851879e-06
0.775919732441472,1.34495278565662e-06
0.779264214046823,9.60085817888873e-07
0.782608695652174,1.05734826148028e-06
0.785953177257525,1.31653017716168e-06
0.789297658862876,1.44616624212285e-06
0.792642140468227,1.33335832682984e-06
0.795986622073579,1.01555597471816e-06
0.79933110367893,6.9071662397737e-07
0.802675585284281,5.74718406532917e-07
0.806020066889632,7.07842231435816e-07
0.809364548494983,7.5266568164588e-07
0.812709030100334,6.58166598625866e-07
0.816053511705686,6.51005220739778e-07
0.819397993311037,5.38722926358021e-07
0.822742474916388,4.17146363550967e-07
0.826086956521739,6.91375410155642e-07
0.82943143812709,1.31001652616719e-06
0.832775919732441,2.25385865277111e-06
0.836120401337793,3.58685043708089e-06
0.839464882943144,4.98654572353004e-06
0.842809364548495,5.9489429049281e-06
0.846153846153846,6.12197948272303e-06
0.849498327759197,5.33452438061223e-06
0.852842809364548,4.11444709859894e-06
0.8561872909699,3.23427306955533e-06
0.859531772575251,2.91395427171399e-06
0.862876254180602,3.11353063611387e-06
0.866220735785953,3.18527927928429e-06
0.869565217391304,2.70263086158536e-06
0.872909698996655,1.87567823104354e-06
0.876254180602007,9.72445863980662e-07
0.879598662207358,6.23110989647909e-07
0.882943143812709,7.47148095335078e-07
0.88628762541806,1.02695184822015e-06
0.889632107023411,1.06687122178934e-06
0.892976588628763,1.01273295361063e-06
0.896321070234114,8.16664738097375e-07
0.899665551839465,4.78291446343034e-07
0.903010033444816,4.96639757425003e-07
0.906354515050167,6.04736338367263e-07
0.909698996655518,6.7594063334885e-07
0.91304347826087,6.46980870282334e-07
0.916387959866221,6.47452462316611e-07
0.919732441471572,5.32971408953195e-07
0.923076923076923,3.36360835038408e-07
0.926421404682274,4.3014845286223e-07
0.929765886287625,4.54065429161384e-07
0.933110367892977,4.62144584923828e-07
0.936454849498328,4.656810963558e-07
0.939799331103679,4.41124162054832e-07
0.94314381270903,3.26359236701195e-07
0.946488294314381,2.65915492607433e-07
0.949832775919732,3.52751035922298e-07
0.953177257525084,3.27861709859822e-07
0.956521739130435,3.51896813004817e-07
0.959866220735786,3.76875973336553e-07
0.963210702341137,4.44265011826979e-07
0.966555183946488,6.70237460687814e-07
0.969899665551839,9.84138996298329e-07
0.973244147157191,1.3082445097093e-06
0.976588628762542,1.51120283004052e-06
0.979933110367893,1.52387803485482e-06
0.983277591973244,1.3287366032633e-06
0.986622073578595,1.0639153576289e-06
0.989966555183946,8.98779296253988e-07
0.993311036789298,8.94665149222473e-07
0.996655518394649,9.72721482956409e-07
1,1.05773320365337e-06

